Calculation of the Two-Loop Heavy-Flavor Contribution to Bhabha Scattering

We describe in detail the calculation of the two-loop corrections to the QED Bhabha scattering cross section due to the vacuum polarization by heavy fermions. Our approach eliminates one mass scale from the most challenging part of the calculation and allows us to obtain the corrections in a closed analytical form. The result is valid for arbitrary values of the heavy fermion mass and the Mandelstam invariants, as long as s,t,u >> m_e^2.

==> hfbhabha.txt <==
********************************************************************************
********************************************************************************
*
* hfbha.txt
*
********************************************************************************
********************************************************************************
*
* "Calculation of the Heavy-Flavor Contribution to Bhabha Scattering"
* R Bonciani, A. Ferroglia, and A. Penin
*
* formulas in text format
*
* x = P^2/m_f^2 = -s/m_f^2 ; 
* y = Q^2/m_f^2 = -t/m_f^2 ;
*
* z2 = Zeta[2] = Pi^2/6 ;
* z3 = Zeta[3] ;
*
* Isqrt(x)  = 1/Sqrt[x] ;
* [Sqrt(x)] = Sqrt[x] ;
*
********************************************************************************
********************************************************************************
*
* MASTER INTEGRALS
*
*************
*
* one loop massless bubble times a massive tadpole:
*
id Topo(2,-3,2177) = 

       + [d-4]^-2 * (
          - 1/4*a
          )

       + [d-4]^-1 * (
          + 3/8*a
          - 1/8*G(0,x)*a
          )

       + 1/16*a*z2
          - 7/16*a
          + 3/16*G(0,x)*a
          - 1/16*G(0,0,x)*a

       + [d-4] * (
          - 3/32*a*z2
          - 1/16*a*z3
          + 15/32*a
          + 1/32*G(0,x)*a*z2
          - 7/32*G(0,x)*a
          + 3/32*G(0,0,x)*a
          - 1/32*G(0,0,0,x)*a
          )

       + [d-4]^2 * (
          + 7/64*a*z2
          + 9/640*a*z2^2
          + 3/32*a*z3
          - 31/64*a
          - 3/64*G(0,x)*a*z2
          - 1/32*G(0,x)*a*z3
          + 15/64*G(0,x)*a
          + 1/64*G(0,0,x)*a*z2
          - 7/64*G(0,0,x)*a
          + 3/64*G(0,0,0,x)*a
          - 1/64*G(0,0,0,0,x)*a
          )

       + [d-4]^3 * Help(16897,3) ;


************
*
* sunrise with a scalar product; diagram (f) in fig. 5:
*
id Topo(2,-3,133121)*p3dk2  = 
 
       + [d-4]^-2 * (
          - 1/32*y*a^2
          )

       + [d-4]^-1 * (
          + 7/128*y*a^2
          + 1/192*y^2*a^2
          )

       - 103/1536*y*a^2
          - 13/768*y^2*a^2
          - 1/64*a^2
          - 1/32*G( - mu, - mu,y)*y^-1*a^2
          + 1/64*G( - mu, - mu,y)*y*a^2
          + 1/192*G( - mu,y)*y*a^2*[Sqrt(y*(y+4))]^-1
          + 7/384*G( - mu,y)*y^2*a^2*[Sqrt(y*(y+4))]^-1
          + 1/192*G( - mu,y)*y^3*a^2*[Sqrt(y*(y+4))]^-1
          + 1/16*G( - mu,y)*a^2*[Sqrt(y*(y+4))]^-1

       + [d-4] * (
          + 135/2048*y*a^2
          + 115/3072*y^2*a^2
          + 43/768*a^2
          + 13/384*G( - mu, - mu,y)*y^-1*a^2
          - 1/32*G( - mu, - mu,y)*y*a^2
          - 1/192*G( - mu, - mu,y)*y^2*a^2
          - 1/64*G( - mu, - mu,y)*a^2
          - 1/256*G( - mu,y)*y*a^2*[Sqrt(y*(y+4))]^-1
          - 29/512*G( - mu,y)*y^2*a^2*[Sqrt(y*(y+4))]^-1
          - 13/768*G( - mu,y)*y^3*a^2*[Sqrt(y*(y+4))]^-1
          - 37/192*G( - mu,y)*a^2*[Sqrt(y*(y+4))]^-1
          - 3/64*G( - mu,-4, - mu,y)*y^-1*a^2
          + 3/128*G( - mu,-4, - mu,y)*y*a^2
          - 1/64*G( - mu,0, - mu,y)*y^-1*a^2
          + 1/128*G( - mu,0, - mu,y)*y*a^2
          + 1/128*G(-4, - mu,y)*y*a^2*[Sqrt(y*(y+4))]^-1
          + 7/256*G(-4, - mu,y)*y^2*a^2*[Sqrt(y*(y+4))]^-1
          + 1/128*G(-4, - mu,y)*y^3*a^2*[Sqrt(y*(y+4))]^-1
          + 3/32*G(-4, - mu,y)*a^2*[Sqrt(y*(y+4))]^-1
          + 1/64*G(0, - mu, - mu,y)*y^-1*a^2
          - 1/128*G(0, - mu, - mu,y)*y*a^2
          + 1/384*G(0, - mu,y)*y*a^2*[Sqrt(y*(y+4))]^-1
          + 7/768*G(0, - mu,y)*y^2*a^2*[Sqrt(y*(y+4))]^-1
          + 1/384*G(0, - mu,y)*y^3*a^2*[Sqrt(y*(y+4))]^-1
          + 1/32*G(0, - mu,y)*a^2*[Sqrt(y*(y+4))]^-1
          )

       + [d-4]^2 * (
          - 1183/24576*y*a^2
          - 865/12288*y^2*a^2
          - 401/3072*a^2
          + 3/64*G( - mu, - mu, - mu, - mu,y)*y^-1*a^2
          - 3/128*G( - mu, - mu, - mu, - mu,y)*y*a^2
          - 1/128*G( - mu, - mu, - mu,y)*y*a^2*[Sqrt(y*(y+4))]^-1
          - 7/256*G( - mu, - mu, - mu,y)*y^2*a^2*[Sqrt(y*(y+4))]^-1
          - 1/128*G( - mu, - mu, - mu,y)*y^3*a^2*[Sqrt(y*(y+4))]^-1
          - 3/32*G( - mu, - mu, - mu,y)*a^2*[Sqrt(y*(y+4))]^-1
          - 19/1536*G( - mu, - mu,y)*y^-1*a^2
          + 23/512*G( - mu, - mu,y)*y*a^2
          + 13/768*G( - mu, - mu,y)*y^2*a^2
          + 11/256*G( - mu, - mu,y)*a^2
          - 35/3072*G( - mu,y)*y*a^2*[Sqrt(y*(y+4))]^-1
          + 745/6144*G( - mu,y)*y^2*a^2*[Sqrt(y*(y+4))]^-1
          + 115/3072*G( - mu,y)*y^3*a^2*[Sqrt(y*(y+4))]^-1
          + 105/256*G( - mu,y)*a^2*[Sqrt(y*(y+4))]^-1
          + 13/256*G( - mu,-4, - mu,y)*y^-1*a^2
          - 3/64*G( - mu,-4, - mu,y)*y*a^2
          - 1/128*G( - mu,-4, - mu,y)*y^2*a^2
          - 3/128*G( - mu,-4, - mu,y)*a^2
          - 9/128*G( - mu,-4,-4, - mu,y)*y^-1*a^2
          + 9/256*G( - mu,-4,-4, - mu,y)*y*a^2
          - 3/128*G( - mu,-4,0, - mu,y)*y^-1*a^2
          + 3/256*G( - mu,-4,0, - mu,y)*y*a^2
          + 13/768*G( - mu,0, - mu,y)*y^-1*a^2
          - 1/64*G( - mu,0, - mu,y)*y*a^2
          - 1/384*G( - mu,0, - mu,y)*y^2*a^2
          - 1/128*G( - mu,0, - mu,y)*a^2
          - 3/128*G( - mu,0,-4, - mu,y)*y^-1*a^2
          + 3/256*G( - mu,0,-4, - mu,y)*y*a^2
          - 1/128*G( - mu,0,0, - mu,y)*y^-1*a^2
          + 1/256*G( - mu,0,0, - mu,y)*y*a^2
          - 3/512*G(-4, - mu,y)*y*a^2*[Sqrt(y*(y+4))]^-1
          - 87/1024*G(-4, - mu,y)*y^2*a^2*[Sqrt(y*(y+4))]^-1
          - 13/512*G(-4, - mu,y)*y^3*a^2*[Sqrt(y*(y+4))]^-1
          - 37/128*G(-4, - mu,y)*a^2*[Sqrt(y*(y+4))]^-1
          + 3/256*G(-4,-4, - mu,y)*y*a^2*[Sqrt(y*(y+4))]^-1
          + 21/512*G(-4,-4, - mu,y)*y^2*a^2*[Sqrt(y*(y+4))]^-1
          + 3/256*G(-4,-4, - mu,y)*y^3*a^2*[Sqrt(y*(y+4))]^-1
          + 9/64*G(-4,-4, - mu,y)*a^2*[Sqrt(y*(y+4))]^-1
          + 1/256*G(-4,0, - mu,y)*y*a^2*[Sqrt(y*(y+4))]^-1
          + 7/512*G(-4,0, - mu,y)*y^2*a^2*[Sqrt(y*(y+4))]^-1
          + 1/256*G(-4,0, - mu,y)*y^3*a^2*[Sqrt(y*(y+4))]^-1
          + 3/64*G(-4,0, - mu,y)*a^2*[Sqrt(y*(y+4))]^-1
          - 13/768*G(0, - mu, - mu,y)*y^-1*a^2
          + 1/64*G(0, - mu, - mu,y)*y*a^2
          + 1/384*G(0, - mu, - mu,y)*y^2*a^2
          + 1/128*G(0, - mu, - mu,y)*a^2
          - 1/512*G(0, - mu,y)*y*a^2*[Sqrt(y*(y+4))]^-1
          - 29/1024*G(0, - mu,y)*y^2*a^2*[Sqrt(y*(y+4))]^-1
          - 13/1536*G(0, - mu,y)*y^3*a^2*[Sqrt(y*(y+4))]^-1
          - 37/384*G(0, - mu,y)*a^2*[Sqrt(y*(y+4))]^-1
          + 3/128*G(0, - mu,-4, - mu,y)*y^-1*a^2
          - 3/256*G(0, - mu,-4, - mu,y)*y*a^2
          + 1/128*G(0, - mu,0, - mu,y)*y^-1*a^2
          - 1/256*G(0, - mu,0, - mu,y)*y*a^2
          + 1/256*G(0,-4, - mu,y)*y*a^2*[Sqrt(y*(y+4))]^-1
          + 7/512*G(0,-4, - mu,y)*y^2*a^2*[Sqrt(y*(y+4))]^-1
          + 1/256*G(0,-4, - mu,y)*y^3*a^2*[Sqrt(y*(y+4))]^-1
          + 3/64*G(0,-4, - mu,y)*a^2*[Sqrt(y*(y+4))]^-1
          - 1/128*G(0,0, - mu, - mu,y)*y^-1*a^2
          + 1/256*G(0,0, - mu, - mu,y)*y*a^2
          + 1/768*G(0,0, - mu,y)*y*a^2*[Sqrt(y*(y+4))]^-1
          + 7/1536*G(0,0, - mu,y)*y^2*a^2*[Sqrt(y*(y+4))]^-1
          + 1/768*G(0,0, - mu,y)*y^3*a^2*[Sqrt(y*(y+4))]^-1
          + 1/64*G(0,0, - mu,y)*a^2*[Sqrt(y*(y+4))]^-1
          )

       + [d-4]^3 * Help(133121,2,3) ;
     

************
*
* sunrise; diagram (e) in fig. 5:
*
id Topo(2,-3,133121)  = 
       
       + [d-4]^-2 * (
          - 1/4*a
          )

       + [d-4]^-1 * (
          + 1/32*y*a
          + 3/8*a
          )

       - 13/128*y*a
          - 3/8*a
          + 1/8*G( - mu, - mu,y)*y^-1*a
          + 1/8*G( - mu, - mu,y)*a
          + 1/16*G( - mu,y)*y*a*[Sqrt(y*(y+4))]^-1
          + 1/32*G( - mu,y)*y^2*a*[Sqrt(y*(y+4))]^-1
          - 1/4*G( - mu,y)*a*[Sqrt(y*(y+4))]^-1

       + [d-4] * (
          + 115/512*y*a
          + 15/64*a
          - 5/32*G( - mu, - mu,y)*y^-1*a
          - 1/32*G( - mu, - mu,y)*y*a
          - 3/16*G( - mu, - mu,y)*a
          - 13/64*G( - mu,y)*y*a*[Sqrt(y*(y+4))]^-1
          - 13/128*G( - mu,y)*y^2*a*[Sqrt(y*(y+4))]^-1
          + 13/16*G( - mu,y)*a*[Sqrt(y*(y+4))]^-1
          + 3/16*G( - mu,-4, - mu,y)*y^-1*a
          + 3/16*G( - mu,-4, - mu,y)*a
          + 1/16*G( - mu,0, - mu,y)*y^-1*a
          + 1/16*G( - mu,0, - mu,y)*a
          + 3/32*G(-4, - mu,y)*y*a*[Sqrt(y*(y+4))]^-1
          + 3/64*G(-4, - mu,y)*y^2*a*[Sqrt(y*(y+4))]^-1
          - 3/8*G(-4, - mu,y)*a*[Sqrt(y*(y+4))]^-1
          - 1/16*G(0, - mu, - mu,y)*y^-1*a
          - 1/16*G(0, - mu, - mu,y)*a
          + 1/32*G(0, - mu,y)*y*a*[Sqrt(y*(y+4))]^-1
          + 1/64*G(0, - mu,y)*y^2*a*[Sqrt(y*(y+4))]^-1
          - 1/8*G(0, - mu,y)*a*[Sqrt(y*(y+4))]^-1
          )

       + [d-4]^2 * (
          - 865/2048*y*a
          + 21/256*a
          - 3/16*G( - mu, - mu, - mu, - mu,y)*y^-1*a
          - 3/16*G( - mu, - mu, - mu, - mu,y)*a
          - 3/32*G( - mu, - mu, - mu,y)*y*a*[Sqrt(y*(y+4))]^-1
          - 3/64*G( - mu, - mu, - mu,y)*y^2*a*[Sqrt(y*(y+4))]^-1
          + 3/8*G( - mu, - mu, - mu,y)*a*[Sqrt(y*(y+4))]^-1
          + 11/128*G( - mu, - mu,y)*y^-1*a
          + 13/128*G( - mu, - mu,y)*y*a
          + 3/16*G( - mu, - mu,y)*a
          + 115/256*G( - mu,y)*y*a*[Sqrt(y*(y+4))]^-1
          + 115/512*G( - mu,y)*y^2*a*[Sqrt(y*(y+4))]^-1
          - 115/64*G( - mu,y)*a*[Sqrt(y*(y+4))]^-1
          - 15/64*G( - mu,-4, - mu,y)*y^-1*a
          - 3/64*G( - mu,-4, - mu,y)*y*a
          - 9/32*G( - mu,-4, - mu,y)*a
          + 9/32*G( - mu,-4,-4, - mu,y)*y^-1*a
          + 9/32*G( - mu,-4,-4, - mu,y)*a
          + 3/32*G( - mu,-4,0, - mu,y)*y^-1*a
          + 3/32*G( - mu,-4,0, - mu,y)*a
          - 5/64*G( - mu,0, - mu,y)*y^-1*a
          - 1/64*G( - mu,0, - mu,y)*y*a
          - 3/32*G( - mu,0, - mu,y)*a
          + 3/32*G( - mu,0,-4, - mu,y)*y^-1*a
          + 3/32*G( - mu,0,-4, - mu,y)*a
          + 1/32*G( - mu,0,0, - mu,y)*y^-1*a
          + 1/32*G( - mu,0,0, - mu,y)*a
          - 39/128*G(-4, - mu,y)*y*a*[Sqrt(y*(y+4))]^-1
          - 39/256*G(-4, - mu,y)*y^2*a*[Sqrt(y*(y+4))]^-1
          + 39/32*G(-4, - mu,y)*a*[Sqrt(y*(y+4))]^-1
          + 9/64*G(-4,-4, - mu,y)*y*a*[Sqrt(y*(y+4))]^-1
          + 9/128*G(-4,-4, - mu,y)*y^2*a*[Sqrt(y*(y+4))]^-1
          - 9/16*G(-4,-4, - mu,y)*a*[Sqrt(y*(y+4))]^-1
          + 3/64*G(-4,0, - mu,y)*y*a*[Sqrt(y*(y+4))]^-1
          + 3/128*G(-4,0, - mu,y)*y^2*a*[Sqrt(y*(y+4))]^-1
          - 3/16*G(-4,0, - mu,y)*a*[Sqrt(y*(y+4))]^-1
          + 5/64*G(0, - mu, - mu,y)*y^-1*a
          + 1/64*G(0, - mu, - mu,y)*y*a
          + 3/32*G(0, - mu, - mu,y)*a
          - 13/128*G(0, - mu,y)*y*a*[Sqrt(y*(y+4))]^-1
          - 13/256*G(0, - mu,y)*y^2*a*[Sqrt(y*(y+4))]^-1
          + 13/32*G(0, - mu,y)*a*[Sqrt(y*(y+4))]^-1
          - 3/32*G(0, - mu,-4, - mu,y)*y^-1*a
          - 3/32*G(0, - mu,-4, - mu,y)*a
          - 1/32*G(0, - mu,0, - mu,y)*y^-1*a
          - 1/32*G(0, - mu,0, - mu,y)*a
          + 3/64*G(0,-4, - mu,y)*y*a*[Sqrt(y*(y+4))]^-1
          + 3/128*G(0,-4, - mu,y)*y^2*a*[Sqrt(y*(y+4))]^-1
          - 3/16*G(0,-4, - mu,y)*a*[Sqrt(y*(y+4))]^-1
          + 1/32*G(0,0, - mu, - mu,y)*y^-1*a
          + 1/32*G(0,0, - mu, - mu,y)*a
          + 1/64*G(0,0, - mu,y)*y*a*[Sqrt(y*(y+4))]^-1
          + 1/128*G(0,0, - mu,y)*y^2*a*[Sqrt(y*(y+4))]^-1
          - 1/16*G(0,0, - mu,y)*a*[Sqrt(y*(y+4))]^-1
          )
    	  
    	+ [d-4]^3*Help(133121,1,3) ;
     

************
*
* vertex with a squared propagator; diagram (d) in fig. 5:
*
id Topo(2,-4,34945)/Pk1 = 

       + [d-4]^-2 * (
          - 1/4*a^-1*x^-1
          )

       + [d-4]^-1 * (
          - 1/8*G(0,x)*a^-1*x^-1
          )

       + 1/16*a^-1*z2*x^-1
          - 1/4*a^-1*x^-1
          - 1/4*G(mu,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          + 1/16*G(mu,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          + 1/8*G(0,x)*a^-1*x^-1
          - 1/16*G(0,0,x)*a^-1*x^-1

       + [d-4] * (
          - 1/16*a^-1*z2*x^-1
          - 1/16*a^-1*z3*x^-1
          + 1/8*G(mu,x)*a^-1*z2*x^-1*[Sqrt(x*(4-x))]^-1
          - 1/32*G(mu,x)*a^-1*z2*[Sqrt(x*(4-x))]^-1
          - 1/32*G(mu,mu,0,x)*a^-1*x^-1
          + 1/4*G(mu,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          - 1/16*G(mu,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          - 1/8*G(mu,0,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          + 1/32*G(mu,0,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          + 1/32*G(0,x)*a^-1*z2*x^-1
          - 1/8*G(0,x)*a^-1*x^-1
          - 1/8*G(0,mu,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          + 1/32*G(0,mu,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          + 1/16*G(0,0,x)*a^-1*x^-1
          - 1/32*G(0,0,0,x)*a^-1*x^-1
          + 1/4*G(4,mu,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          - 1/16*G(4,mu,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          )

       + [d-4]^2 * (
          + 1/16*a^-1*z2*x^-1
          + 9/640*a^-1*z2^2*x^-1
          + 1/16*a^-1*z3*x^-1
          - 1/4*a^-1*x^-1
          - 1/8*G(mu,x)*a^-1*z2*x^-1*[Sqrt(x*(4-x))]^-1
          + 1/32*G(mu,x)*a^-1*z2*[Sqrt(x*(4-x))]^-1
          - 1/8*G(mu,x)*a^-1*z3*x^-1*[Sqrt(x*(4-x))]^-1
          + 1/32*G(mu,x)*a^-1*z3*[Sqrt(x*(4-x))]^-1
          + 1/64*G(mu,mu,x)*a^-1*z2*x^-1
          - 3/16*G(mu,mu,mu,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          + 3/64*G(mu,mu,mu,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          + 1/32*G(mu,mu,0,x)*a^-1*x^-1
          - 1/64*G(mu,mu,0,0,x)*a^-1*x^-1
          + 1/16*G(mu,0,x)*a^-1*z2*x^-1*[Sqrt(x*(4-x))]^-1
          - 1/64*G(mu,0,x)*a^-1*z2*[Sqrt(x*(4-x))]^-1
          - 1/4*G(mu,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          + 1/16*G(mu,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          - 1/64*G(mu,0,mu,0,x)*a^-1*x^-1
          + 1/8*G(mu,0,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          - 1/32*G(mu,0,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          - 1/16*G(mu,0,0,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          + 1/64*G(mu,0,0,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          + 1/32*G(mu,4,mu,0,x)*a^-1*x^-1
          - 1/32*G(0,x)*a^-1*z2*x^-1
          - 1/32*G(0,x)*a^-1*z3*x^-1
          + 1/8*G(0,x)*a^-1*x^-1
          + 1/16*G(0,mu,x)*a^-1*z2*x^-1*[Sqrt(x*(4-x))]^-1
          - 1/64*G(0,mu,x)*a^-1*z2*[Sqrt(x*(4-x))]^-1
          + 1/64*G(0,mu,mu,0,x)*a^-1*x^-1
          + 1/8*G(0,mu,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          - 1/32*G(0,mu,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          - 1/16*G(0,mu,0,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          + 1/64*G(0,mu,0,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          + 1/64*G(0,0,x)*a^-1*z2*x^-1
          - 1/16*G(0,0,x)*a^-1*x^-1
          - 1/16*G(0,0,mu,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          + 1/64*G(0,0,mu,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          + 1/32*G(0,0,0,x)*a^-1*x^-1
          - 1/64*G(0,0,0,0,x)*a^-1*x^-1
          + 1/8*G(0,4,mu,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          - 1/32*G(0,4,mu,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          - 1/8*G(4,mu,x)*a^-1*z2*x^-1*[Sqrt(x*(4-x))]^-1
          + 1/32*G(4,mu,x)*a^-1*z2*[Sqrt(x*(4-x))]^-1
          - 1/4*G(4,mu,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          + 1/16*G(4,mu,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          + 1/8*G(4,mu,0,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          - 1/32*G(4,mu,0,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          + 1/8*G(4,0,mu,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          - 1/32*G(4,0,mu,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          - 1/4*G(4,4,mu,0,x)*a^-1*x^-1*[Sqrt(x*(4-x))]^-1
          + 1/16*G(4,4,mu,0,x)*a^-1*[Sqrt(x*(4-x))]^-1
          )


       + [d-4]^3 * Help(34945,2,3) ;
     

************
*
* vertex; diagram (c) in fig. 5:
*
id Topo(2,-4,34945) = 

       + [d-4]^-2 * (
          + 1/8
          )

       + [d-4]^-1 * (
          - 5/16
          + 1/8*G(0,x)
          )

       + 19/32
          - 1/16*z2
          + 1/8*G(mu,mu,0,x)*x^-1
          - 1/16*G(mu,0,x)*x*[Sqrt(x*(4-x))]^-1
          + 1/4*G(mu,0,x)*[Sqrt(x*(4-x))]^-1
          - 5/16*G(0,x)
          + 1/16*G(0,0,x)

       + [d-4] * (
          - 65/64
          + 5/32*z2
          + 1/16*z3
          + 1/32*G(mu,x)*z2*x*[Sqrt(x*(4-x))]^-1
          - 1/8*G(mu,x)*z2*[Sqrt(x*(4-x))]^-1
          - 1/16*G(mu,mu,x)*z2*x^-1
          + 1/32*G(mu,mu,0,x)
          - 3/16*G(mu,mu,0,x)*x^-1
          + 1/16*G(mu,mu,0,0,x)*x^-1
          + 5/32*G(mu,0,x)*x*[Sqrt(x*(4-x))]^-1
          - 5/8*G(mu,0,x)*[Sqrt(x*(4-x))]^-1
          + 1/16*G(mu,0,mu,0,x)*x^-1
          - 1/32*G(mu,0,0,x)*x*[Sqrt(x*(4-x))]^-1
          + 1/8*G(mu,0,0,x)*[Sqrt(x*(4-x))]^-1
          - 1/8*G(mu,4,mu,0,x)*x^-1
          + 19/32*G(0,x)
          - 1/32*G(0,x)*z2
          - 1/16*G(0,mu,mu,0,x)*x^-1
          - 1/32*G(0,mu,0,x)*x*[Sqrt(x*(4-x))]^-1
          + 1/8*G(0,mu,0,x)*[Sqrt(x*(4-x))]^-1
          - 5/32*G(0,0,x)
          + 1/32*G(0,0,0,x)
          + 1/16*G(4,mu,0,x)*x*[Sqrt(x*(4-x))]^-1
          - 1/4*G(4,mu,0,x)*[Sqrt(x*(4-x))]^-1
          )

       + [d-4]^2 * Help(34945,1,2) ;
     

************
*
* box with a scalar product; diagram (b) in fig. 5, 
*      and master integral M2 in Section 4:
*
id Topo(2,-5,133145)*p3dk2 = 

       + [d-4]^-3 * (
          - 1/8*x^-1*y
          )

       + [d-4]^-2 * (
          + 1/16
          + 1/4*x^-1*y
          - 1/4*G( - mu,y)*x^-1*y*[Sqrt(y*(y+4))]^-1
          - 1/16*G( - mu,y)*x^-1*y^2*[Sqrt(y*(y+4))]^-1
          - 1/16*G(0,x)*x^-1*y
          )

       + [d-4]^-1 * (
          - 5/32
          + 1/32*z2*x^-1*y
          - 7/16*x^-1*y
          + 1/16*G( - mu, - mu,y)*x^-1*y
          + 1/8*G( - mu, - mu,y)*x^-1
          + 1/16*G( - mu, - mu,y)*y^-1
          + 1/2*G( - mu,y)*x^-1*y*[Sqrt(y*(y+4))]^-1
          + 1/8*G( - mu,y)*x^-1*y^2*[Sqrt(y*(y+4))]^-1
          + 1/32*G( - mu,y)*y*[Sqrt(y*(y+4))]^-1
          + 1/8*G( - mu,y)*[Sqrt(y*(y+4))]^-1
          - 3/8*G(-4, - mu,y)*x^-1*y*[Sqrt(y*(y+4))]^-1
          - 3/32*G(-4, - mu,y)*x^-1*y^2*[Sqrt(y*(y+4))]^-1
          + 1/32*G(0,x)
          + 1/8*G(0,x)*x^-1*y
          - 1/8*G(0,x)*G( - mu,y)*x^-1*y*[Sqrt(y*(y+4))]^-1
          - 1/32*G(0,x)*G( - mu,y)*x^-1*y^2*[Sqrt(y*(y+4))]^-1
          - 1/32*G(0,0,x)*x^-1*y
          )

       + 19/64
          - 1/16*z2*x^-1*y
          - 1/64*z2
          - 1/32*z3*x^-1*y
          + 23/32*x^-1*y
          - 1/16*G( - x,0, - mu,y)*x^-1*y*[Sqrt(y*(y+4))]^-1
          - 1/64*G( - x,0, - mu,y)*x^-1*y^2*[Sqrt(y*(y+4))]^-1
          + 3/8*G( - mu, - mu, - mu,y)*x^-1*y*[Sqrt(y*(y+4))]^-1
          + 3/32*G( - mu, - mu, - mu,y)*x^-1*y^2*[Sqrt(y*(y+4))]^-1
          - 1/32*G( - mu, - mu,y)
          - 1/8*G( - mu, - mu,y)*x^-1*y
          - 3/16*G( - mu, - mu,y)*x^-1
          - 3/32*G( - mu, - mu,y)*y^-1
          + 1/16*G( - mu,y)*z2*x^-1*y*[Sqrt(y*(y+4))]^-1
          + 1/64*G( - mu,y)*z2*x^-1*y^2*[Sqrt(y*(y+4))]^-1
          - 7/8*G( - mu,y)*x^-1*y*[Sqrt(y*(y+4))]^-1
          - 7/32*G( - mu,y)*x^-1*y^2*[Sqrt(y*(y+4))]^-1
          - 5/64*G( - mu,y)*y*[Sqrt(y*(y+4))]^-1
          - 5/16*G( - mu,y)*[Sqrt(y*(y+4))]^-1
          + 3/32*G( - mu,-4, - mu,y)*x^-1*y
          + 3/16*G( - mu,-4, - mu,y)*x^-1
          + 3/32*G( - mu,-4, - mu,y)*y^-1
          + 1/32*G( - mu,0, - mu,y)*y^-1
          + 1/64*G(mu,mu,0,x)*x^-1*y
          + 1/32*G(mu,mu,0,x)*x^-1
          - 1/64*G(mu,0,x)*x*[Sqrt(x*(4-x))]^-1
          + 1/16*G(mu,0,x)*[Sqrt(x*(4-x))]^-1
          - 1/16*G(mu,0,x)*G( - x - mu,y)*x*y*[Sqrt(x*(4-x))]^-1*[Sqrt(y*(y+4))]^-1
          - 1/64*G(mu,0,x)*G( - x - mu,y)*x*y^2*[Sqrt(x*(4-x))]^-1*[Sqrt(y*(y+4))]^-1
          + 1/4*G(mu,0,x)*G( - x - mu,y)*y*[Sqrt(x*(4-x))]^-1*[Sqrt(y*(y+4))]^-1
          + 1/16*G(mu,0,x)*G( - x - mu,y)*y^2*[Sqrt(x*(4-x))]^-1*[Sqrt(y*(y+4))]^-1
          + 3/4*G(-4, - mu,y)*x^-1*y*[Sqrt(y*(y+4))]^-1
          + 3/16*G(-4, - mu,y)*x^-1*y^2*[Sqrt(y*(y+4))]^-1
          + 3/64*G(-4, - mu,y)*y*[Sqrt(y*(y+4))]^-1
          + 3/16*G(-4, - mu,y)*[Sqrt(y*(y+4))]^-1
          - 3/16*G(-4, - mu,y)*G(0,x)*x^-1*y*[Sqrt(y*(y+4))]^-1
          - 3/64*G(-4, - mu,y)*G(0,x)*x^-1*y^2*[Sqrt(y*(y+4))]^-1
          - 9/16*G(-4,-4, - mu,y)*x^-1*y*[Sqrt(y*(y+4))]^-1
          - 9/64*G(-4,-4, - mu,y)*x^-1*y^2*[Sqrt(y*(y+4))]^-1
          - 1/16*G(0, - mu, - mu,y)*x^-1*y
          - 1/8*G(0, - mu, - mu,y)*x^-1
          - 1/32*G(0, - mu, - mu,y)*y^-1
          + 1/64*G(0, - mu,y)*y*[Sqrt(y*(y+4))]^-1
          + 1/16*G(0, - mu,y)*[Sqrt(y*(y+4))]^-1
          - 5/64*G(0,x)
          + 1/64*G(0,x)*z2*x^-1*y
          - 7/32*G(0,x)*x^-1*y
          + 1/16*G(0,x)*G( - x, - mu,y)*x^-1*y*[Sqrt(y*(y+4))]^-1
          + 1/64*G(0,x)*G( - x, - mu,y)*x^-1*y^2*[Sqrt(y*(y+4))]^-1
          + 1/32*G(0,x)*G( - mu, - mu,y)*x^-1*y
          + 1/16*G(0,x)*G( - mu, - mu,y)*x^-1
          + 1/4*G(0,x)*G( - mu,y)*x^-1*y*[Sqrt(y*(y+4))]^-1
          + 1/16*G(0,x)*G( - mu,y)*x^-1*y^2*[Sqrt(y*(y+4))]^-1
          - 1/16*G(0,x)*G(0, - mu,y)*x^-1*y*[Sqrt(y*(y+4))]^-1
          - 1/64*G(0,x)*G(0, - mu,y)*x^-1*y^2*[Sqrt(y*(y+4))]^-1
          + 1/16*G(0,0, - mu,y)*x^-1*y*[Sqrt(y*(y+4))]^-1
          + 1/64*G(0,0, - mu,y)*x^-1*y^2*[Sqrt(y*(y+4))]^-1
          + 1/64*G(0,0,x)
          + 1/16*G(0,0,x)*x^-1*y
          - 1/16*G(0,0,x)*G( - mu,y)*x^-1*y*[Sqrt(y*(y+4))]^-1
          - 1/64*G(0,0,x)*G( - mu,y)*x^-1*y^2*[Sqrt(y*(y+4))]^-1
          - 1/64*G(0,0,0,x)*x^-1*y

       + [d-4] * Help(133145,2,1) ;
     

************
*
* box; diagram (a) in fig. 5, 
*      and master integral M1 in Section 4:
*
id  Topo(2,-5,133145)=

       + [d-4]^-3 * (
          - 1/2*x^-1*a^-1
          )

       + [d-4]^-2 * (
          + 1/2*x^-1*a^-1
          - 1/4*G( - mu,y)*x^-1*y*a^-1*[Sqrt(y*(y+4))]^-1
          - G( - mu,y)*x^-1*a^-1*[Sqrt(y*(y+4))]^-1
          - 1/4*G(0,x)*x^-1*a^-1
          )

       + [d-4]^-1 * (
          + 1/8*z2*x^-1*a^-1
          - 1/2*x^-1*a^-1
          + 1/4*G( - mu, - mu,y)*x^-1*a^-1
          + 1/4*G( - mu,y)*x^-1*y*a^-1*[Sqrt(y*(y+4))]^-1
          + G( - mu,y)*x^-1*a^-1*[Sqrt(y*(y+4))]^-1
          - 3/8*G(-4, - mu,y)*x^-1*y*a^-1*[Sqrt(y*(y+4))]^-1
          - 3/2*G(-4, - mu,y)*x^-1*a^-1*[Sqrt(y*(y+4))]^-1
          + 1/4*G(0,x)*x^-1*a^-1
          - 1/8*G(0,x)*G( - mu,y)*x^-1*y*a^-1*[Sqrt(y*(y+4))]^-1
          - 1/2*G(0,x)*G( - mu,y)*x^-1*a^-1*[Sqrt(y*(y+4))]^-1
          - 1/8*G(0,0,x)*x^-1*a^-1
          )

       - 1/8*z2*x^-1*a^-1
          - 1/8*z3*x^-1*a^-1
          + 1/2*x^-1*a^-1
          - 1/16*G( - x,0, - mu,y)*x^-1*y*a^-1*[Sqrt(y*(y+4))]^-1
          - 1/4*G( - x,0, - mu,y)*x^-1*a^-1*[Sqrt(y*(y+4))]^-1
          + 3/8*G( - mu, - mu, - mu,y)*x^-1*y*a^-1*[Sqrt(y*(y+4))]^-1
          + 3/2*G( - mu, - mu, - mu,y)*x^-1*a^-1*[Sqrt(y*(y+4))]^-1
          - 1/4*G( - mu, - mu,y)*x^-1*a^-1
          + 1/16*G( - mu,y)*z2*x^-1*y*a^-1*[Sqrt(y*(y+4))]^-1
          + 1/4*G( - mu,y)*z2*x^-1*a^-1*[Sqrt(y*(y+4))]^-1
          - 1/4*G( - mu,y)*x^-1*y*a^-1*[Sqrt(y*(y+4))]^-1
          - G( - mu,y)*x^-1*a^-1*[Sqrt(y*(y+4))]^-1
          + 3/8*G( - mu,-4, - mu,y)*x^-1*a^-1
          + 1/16*G(mu,mu,0,x)*x^-1*a^-1
          - 1/16*G(mu,0,x)*G( - x - mu,y)*x*y*a^-1*[Sqrt(x*(4-x))]^-1*[Sqrt(y*(y+4))]^-1
          - 1/4*G(mu,0,x)*G( - x - mu,y)*x*a^-1*[Sqrt(x*(4-x))]^-1*[Sqrt(y*(y+4))]^-1
          + 1/4*G(mu,0,x)*G( - x - mu,y)*y*a^-1*[Sqrt(x*(4-x))]^-1*[Sqrt(y*(y+4))]^-1
          + G(mu,0,x)*G( - x - mu,y)*a^-1*[Sqrt(x*(4-x))]^-1*[Sqrt(y*(y+4))]^-1
          + 3/8*G(-4, - mu,y)*x^-1*y*a^-1*[Sqrt(y*(y+4))]^-1
          + 3/2*G(-4, - mu,y)*x^-1*a^-1*[Sqrt(y*(y+4))]^-1
          - 3/16*G(-4, - mu,y)*G(0,x)*x^-1*y*a^-1*[Sqrt(y*(y+4))]^-1
          - 3/4*G(-4, - mu,y)*G(0,x)*x^-1*a^-1*[Sqrt(y*(y+4))]^-1
          - 9/16*G(-4,-4, - mu,y)*x^-1*y*a^-1*[Sqrt(y*(y+4))]^-1
          - 9/4*G(-4,-4, - mu,y)*x^-1*a^-1*[Sqrt(y*(y+4))]^-1
          - 1/4*G(0, - mu, - mu,y)*x^-1*a^-1
          + 1/16*G(0,x)*z2*x^-1*a^-1
          - 1/4*G(0,x)*x^-1*a^-1
          + 1/16*G(0,x)*G( - x, - mu,y)*x^-1*y*a^-1*[Sqrt(y*(y+4))]^-1
          + 1/4*G(0,x)*G( - x, - mu,y)*x^-1*a^-1*[Sqrt(y*(y+4))]^-1
          + 1/8*G(0,x)*G( - mu, - mu,y)*x^-1*a^-1
          + 1/8*G(0,x)*G( - mu,y)*x^-1*y*a^-1*[Sqrt(y*(y+4))]^-1
          + 1/2*G(0,x)*G( - mu,y)*x^-1*a^-1*[Sqrt(y*(y+4))]^-1
          - 1/16*G(0,x)*G(0, - mu,y)*x^-1*y*a^-1*[Sqrt(y*(y+4))]^-1
          - 1/4*G(0,x)*G(0, - mu,y)*x^-1*a^-1*[Sqrt(y*(y+4))]^-1
          + 1/16*G(0,0, - mu,y)*x^-1*y*a^-1*[Sqrt(y*(y+4))]^-1
          + 1/4*G(0,0, - mu,y)*x^-1*a^-1*[Sqrt(y*(y+4))]^-1
          + 1/8*G(0,0,x)*x^-1*a^-1
          - 1/16*G(0,0,x)*G( - mu,y)*x^-1*y*a^-1*[Sqrt(y*(y+4))]^-1
          - 1/4*G(0,0,x)*G( - mu,y)*x^-1*a^-1*[Sqrt(y*(y+4))]^-1
          - 1/16*G(0,0,0,x)*x^-1*a^-1

       + [d-4] * Help(133145,1,1)  ;
     

************
*
* one loop massless box times a massive tadpole:
*
id Topo(2,-5,2137) = 

       + [d-4]^-3 * (
          + 2*x^-1*y^-1*a^-1
          )

       + [d-4]^-2 * (
          - x^-1*y^-1*a^-1
          + 1/2*G(0,x)*x^-1*y^-1*a^-1
          + 1/2*G(0,y)*x^-1*y^-1*a^-1
          )

       + [d-4]^-1 * (
          - 5/4*z2*x^-1*y^-1*a^-1
          + 1/2*x^-1*y^-1*a^-1
          - 1/4*G(0,x)*x^-1*y^-1*a^-1
          + 1/4*G(0,x)*G(0,y)*x^-1*y^-1*a^-1
          - 1/4*G(0,y)*x^-1*y^-1*a^-1
          )
       
       + 5/8*z2*x^-1*y^-1*a^-1
          + 5/8*z3*x^-1*y^-1*a^-1
          - 1/4*x^-1*y^-1*a^-1
          + 3/8*G( - y,x)*z2*x^-1*y^-1*a^-1
          + 1/8*G( - y,0,0,x)*x^-1*y^-1*a^-1
          - 1/2*G(0,x)*z2*x^-1*y^-1*a^-1
          + 1/8*G(0,x)*x^-1*y^-1*a^-1
          - 1/8*G(0,x)*G(0,y)*x^-1*y^-1*a^-1
          - 1/8*G(0,y)*z2*x^-1*y^-1*a^-1
          + 1/8*G(0,y)*x^-1*y^-1*a^-1
          - 1/8*G(0,y)*G( - y,0,x)*x^-1*y^-1*a^-1
          + 1/8*G(0,0,x)*G(0,y)*x^-1*y^-1*a^-1
          + 1/8*G(0,0,y)*G( - y,x)*x^-1*y^-1*a^-1
          - 1/8*G(0,0,0,x)*x^-1*y^-1*a^-1

       + [d-4] * Help(2137,1) ;
	 



********************************************************************************
********************************************************************************
*
* ANALYTIC EXPRESSION OF THE GHPLs of TWO VARIABLES
*
* The following expressions are written in "Mathematica" notation. So that:
* PolyLog(n,x) = Li_n(x) ;
* PolyLog(1,2,x) = S_12(x) ;
*
* For the definitions of xb and yr, see Appendix A
* 
*********
	 
id [G(-mu-x,y)] = -((xb*(Log(xb + yr) - Log(1 + xb*yr)))/((1 - xb)*(1 + xb))) ;
 
id [G(-x,-mu,y)] = Log(yr)^2 -Log(xb+yr)*Log(yr) - Log(1+xb*yr)*Log(yr) +
                   PolyLog(2,-xb/yr) - PolyLog(2,-xb*yr) ;

id [G(-x,0,-mu,y)] = -2*z2*Log(x) + Log(x)^3/6 - 
		  (3*Log(x)^2*Log(y))/2 - 
		  8*z2*Log(1 + y) + 4*Log(1 - x)*Log(x)*Log(1 + y) + 
		  Log(x)^2*Log(1 + y) - 2*Log(x)*Log(y)*Log(1 + y) - 
		  (4*Log(1 + y)^3)/3 + 2*z2*Log(x + y) + 
		  (Log(x)^2*Log(x + y))/2 + 2*Log(x)*Log(y)*Log(x + y) + 
		  2*Log(y)*Log(1 + y)*Log(x + y) + 2*Log(1 + y)^2*Log(x + y) - 
		  Log(x)*Log(x + y)^2 - Log(y)*Log(x + y)^2 - 
		  2*Log(1 + y)*Log(x + y)^2 + (2*Log(x + y)^3)/3 + 
		  2*z2*Log(1 + x*y) + (Log(x)^2*Log(1 + x*y))/2 - 
		  2*Log(y)*Log(1 + y)*Log(1 + x*y) + 
		  2*Log(1 + y)^2*Log(1 + x*y) - Log(x)*Log(1 + x*y)^2 + 
		  Log(y)*Log(1 + x*y)^2 - 2*Log(1 + y)*Log(1 + x*y)^2 + 
		  (2*Log(1 + x*y)^3)/3 + 4*Log(1 + y)*PolyLog(2, 1 - x) + 
		  2*Log(x)*PolyLog(2, x) + 8*Log(1 + y)*PolyLog(2, x) - 
		  2*Log(x + y)*PolyLog(2, x) - 2*Log(1 + x*y)*PolyLog(2, x) + 
		  Log(x)*PolyLog(2, -(x/y)) + 2*Log(1 + y)*PolyLog(2, -(y/x)) - 
		  Log(x)*PolyLog(2, -(x*y)) - 2*Log(1 + y)*PolyLog(2, -(x*y)) - 
		  2*Log(x)*PolyLog(2, (x*(1 + y))/(x + y)) - 
		  2*Log(1 + y)*PolyLog(2, (x*(1 + y))/(x + y)) + 
		  2*Log(x + y)*PolyLog(2, (x*(1 + y))/(x + y)) - 
		  2*Log(x)*PolyLog(2, (x*(1 + y))/(1 + x*y)) - 
		  2*Log(1 + y)*PolyLog(2, (x*(1 + y))/(1 + x*y)) + 
		  2*Log(1 + x*y)*PolyLog(2, (x*(1 + y))/(1 + x*y)) - 
		  2*Log(1 + y)*PolyLog(2, x/(1 + y) + y/(1 + y)) + 
		  2*Log(x + y)*PolyLog(2, x/(1 + y) + y/(1 + y)) - 
		  2*Log(1 + y)*PolyLog(2, (1 + y)^(-1) + (x*y)/(1 + y)) + 
		  2*Log(1 + x*y)*PolyLog(2, (1 + y)^(-1) + (x*y)/(1 + y)) + 
		  PolyLog(3, -y^(-1)) - PolyLog(3, -(x/y)) - PolyLog(3, -y) + 
		  PolyLog(3, -(x*y)) + 2*PolyLog(3, (x*(1 + y))/(x + y)) + 
		  2*PolyLog(3, (x*(1 + y))/(1 + x*y)) - 
		  2*PolyLog(3, x/(1 + y) + y/(1 + y)) - 
		  2*PolyLog(3, (1 + y)^(-1) + (x*y)/(1 + y)) + 
		  2*PolyLog(1,2,-(y/x)) - 
		  2*PolyLog(1,2,-(x*y)) ;


********************************************************************************
********************************************************************************
*
* ONE-LOOP AUXILIARY FUNCTIONS (Section B.1)
*
***********

**************************
* VACUUM POLARIZATION 
**************************

id [PI0[1l,0]](x?) = 

       - 5/9
       + 4/3*x^-1
       + 2/3*G( - mu,x)*Isqrt(4*x + x^2)
       - 8/3*G( - mu,x)*Isqrt(4*x + x^2)*x^-1
       + 1/3*G( - mu,x)*Isqrt(4*x + x^2)*x ;

id [PI0[1l,1]](x?) = 

       + 14/27
       - 16/9*x^-1
       - 2/9*G( - mu,x)*Isqrt(4*x + x^2)
       + 32/9*G( - mu,x)*Isqrt(4*x + x^2)*x^-1
       - 5/18*G( - mu,x)*Isqrt(4*x + x^2)*x
       + 1/3*G(-4, - mu,x)*Isqrt(4*x + x^2)
       - 4/3*G(-4, - mu,x)*Isqrt(4*x + x^2)*x^-1
       + 1/6*G(-4, - mu,x)*Isqrt(4*x + x^2)*x ;


**************************
* VERTEX FORM FACTORS
**************************
*
* Here the scale is set to m_e^2; y = -t/m_e^2.
*
id [F1[1l,-2]](y?) = - 2 ;

id [F1[1l,-1]](y?) = 3/2 - G(0,y) ;

id [F1[1l,0]](y?)  = - 2 + z2/2 + 3/4*G(0,y) - 1/2*G(0,0,y) ;


***************************
* BOXES
***************************

id [B1[1l,-2]](x?,y?) =

       +  (
          + 16*y
          + 32*x
          + 16*x^2*y^-1
          ) ;

id [B2[1l,-2]](x?,y?) =

       +  (
          + 16*y
          + 32*x
          + 32*x^2*y^-1
          ) ;

id [B3[1l,-2]](x?,y?) =

       +  (
          - 16*x^2*y^-1
          ) ;

id [B1[1l,-1]](x?,y?) =

       +  (
          + 8*y
          + 8*x
          + 8*x^2*y^-1
          )

       + G(0,x)* (
          + 8*y
          + 16*x
          + 8*x^2*y^-1
          ) ;

id [B2[1l,-1]](x?,y?) =

       +  (
          + 8*y
          )

       + G(0,x)* (
          + 8*y
          + 16*x
          + 16*x^2*y^-1
          ) ;

id [B3[1l,-1]](x?,y?) =

       +  (
          - 8*y
          - 8*x
          - 8*x^2*y^-1
          )

       + G(0,x)* (
          - 8*x^2*y^-1
          ) ;

id [B1[1l,0]](x?,y?) =

       +  (
          - 5/3*y*Pi^2
          - 4*x
          - 10/3*x*Pi^2
          - 10/3*x^2*y^-1*Pi^2
          + 4*x^2*y^-1*z2
          )

       + G(0,x)* (
          + 2*y
          + 2*x
          + 4*x^2*y^-1
          )

       + G(0,x)*G(0,y)* (
          + 2*y
          + 4*x
          + 4*x^2*y^-1
          )

       + G(0,y)* (
          + 2*y
          + 2*x
          )

       + G(0,0,x)* (
          + 2*y
          + 4*x
          )

       + G(0,0,y)* (
          - 2*y
          - 4*x
          - 4*x^2*y^-1
          ) ;

id [B2[1l,0]](x?,y?) =

       +  (
          - 5/3*y*Pi^2
          - 10/3*x*Pi^2
          - 20/3*x^2*y^-1*Pi^2
          + 8*x^2*y^-1*z2
          )

       + G(0,x)* (
          + 2*y
          - 2*x
          )

       + G(0,x)*G(0,y)* (
          + 2*y
          + 4*x
          + 8*x^2*y^-1
          )

       + G(0,y)* (
          + 2*y
          + 2*x
          )

       + G(0,0,x)* (
          + 2*y
          + 4*x
          )

       + G(0,0,y)* (
          - 2*y
          - 4*x
          - 8*x^2*y^-1
          ) ;

id [B3[1l,0]](x?,y?) =

       +  (
          - 4*y
          - 4*x
          + 10/3*x^2*y^-1*Pi^2
          - 4*x^2*y^-1*z2
          )

       + G(0,x)* (
          - 4*y
          - 4*x
          - 4*x^2*y^-1
          )

       + G(0,x)*G(0,y)* (
          - 4*x^2*y^-1
          )

       + G(0,0,y)* (
          + 4*x^2*y^-1
          ) ;


********************************************************************************
********************************************************************************
*
* TWO-LOOP AUXILIARY FUNCTIONS (Section B.2)
*
***********

**************************
* VACUUM POLARIZATION 
**************************

id [PI0[2l]](x?) = 

       - 5/24
       + 13/6*x^-1
       + G( - mu, - mu,x)
       - 7/3*G( - mu, - mu,x)*x^-2
       + 2/3*G( - mu, - mu,x)*x^-1
       - 1/2*G( - mu,x)*Isqrt(4*x + x^2)
       - 6*G( - mu,x)*Isqrt(4*x + x^2)*x^-1
       + 1/4*G( - mu,x)*Isqrt(4*x + x^2)*x
       + 2/3*G( - mu,-4, - mu,x)
       - 8/3*G( - mu,-4, - mu,x)*x^-2
       + 1/3*G( - mu,0, - mu,x)
       - 4/3*G( - mu,0, - mu,x)*x^-2
       - 2/3*G(-4, - mu, - mu,x)
       + 8/3*G(-4, - mu, - mu,x)*x^-2
       - 4/3*G(-4, - mu,x)*Isqrt(4*x + x^2)
       + 16/3*G(-4, - mu,x)*Isqrt(4*x + x^2)*x^-1
       - 2/3*G(-4, - mu,x)*Isqrt(4*x + x^2)*x
       - 1/3*G(0, - mu, - mu,x)
       + 4/3*G(0, - mu, - mu,x)*x^-2
       - 2/3*G(0, - mu,x)*Isqrt(4*x + x^2)
       + 8/3*G(0, - mu,x)*Isqrt(4*x + x^2)*x^-1
       - 1/3*G(0, - mu,x)*Isqrt(4*x + x^2)*x ;


**************************
* VERTEX FORM FACTORS
**************************
*
* Two-loop vertex including a heavy fermion bubble:
*

id [F1[2l]](x?) =

          + 3355/1296
          - 119/18*x^-1
          + 1/6*G(mu,mu,0,x)
          - G(mu,mu,0,x)*x^-2
          - 46/9*G(mu,0,x)*Isqrt(4*x-x^2)*x^-1
          - 19/36*G(mu,0,x)*Isqrt(4*x-x^2)*x
          + 61/18*G(mu,0,x)*Isqrt(4*x-x^2)
          - 265/216*G(0,x)
          + 55/18*G(0,x)*x^-1 ;


**************************
* BOXES
**************************
*
* Two-loop boxes including a heavy fermion bubble:
*

id [B1[2l,-2]](x?,y?) =

       + G( - mu,y) * (
          - 64/3*Isqrt(4*y + y^2)
          + 16/3*Isqrt(4*y + y^2)*y
          + 8/3*Isqrt(4*y + y^2)*y^2
          - 128/3*Isqrt(4*y + y^2)*x*y^-1
          + 32/3*Isqrt(4*y + y^2)*x
          + 16/3*Isqrt(4*y + y^2)*x*y
          - 64/3*Isqrt(4*y + y^2)*x^2*y^-2
          + 16/3*Isqrt(4*y + y^2)*x^2*y^-1
          + 8/3*Isqrt(4*y + y^2)*x^2
          )

       + 32/3
          - 40/9*y
          + 64/3*x*y^-1
          - 80/9*x
          + 32/3*x^2*y^-2
          - 40/9*x^2*y^-1 ;


id [B2[2l,-2]](x?,y?) =

       + G( - mu,y) * (
          - 64/3*Isqrt(4*y + y^2)
          + 16/3*Isqrt(4*y + y^2)*y
          + 8/3*Isqrt(4*y + y^2)*y^2
          - 128/3*Isqrt(4*y + y^2)*x*y^-1
          + 32/3*Isqrt(4*y + y^2)*x
          + 16/3*Isqrt(4*y + y^2)*x*y
          - 128/3*Isqrt(4*y + y^2)*x^2*y^-2
          + 32/3*Isqrt(4*y + y^2)*x^2*y^-1
          + 16/3*Isqrt(4*y + y^2)*x^2
          )

       + 32/3
          - 40/9*y
          + 64/3*x*y^-1
          - 80/9*x
          + 64/3*x^2*y^-2
          - 80/9*x^2*y^-1 ;


id [B3[2l,-2]](x?,y?)= 

       + G( - mu,y) * (
          + 64/3*Isqrt(4*y + y^2)*x^2*y^-2
          - 16/3*Isqrt(4*y + y^2)*x^2*y^-1
          - 8/3*Isqrt(4*y + y^2)*x^2
          )

       - 32/3*x^2*y^-2
          + 40/9*x^2*y^-1 ;


id [B1[2l,-1]](x?,y?) =

       + G( - mu, - mu,y) * (
          - 8/3*y
          - 16/3*x
          - 8/3*x^2*y^-1
          )

       + G( - mu,y) * (
          + 544/9*Isqrt(4*y + y^2)
          + 104/9*Isqrt(4*y + y^2)*y
          - 8/9*Isqrt(4*y + y^2)*y^2
          + 1184/9*Isqrt(4*y + y^2)*x*y^-1
          + 184/9*Isqrt(4*y + y^2)*x
          - 28/9*Isqrt(4*y + y^2)*x*y
          + 544/9*Isqrt(4*y + y^2)*x^2*y^-2
          + 104/9*Isqrt(4*y + y^2)*x^2*y^-1
          - 8/9*Isqrt(4*y + y^2)*x^2
          )

       + G(-4, - mu,y) * (
          - 32*Isqrt(4*y + y^2)
          + 8*Isqrt(4*y + y^2)*y
          + 4*Isqrt(4*y + y^2)*y^2
          - 64*Isqrt(4*y + y^2)*x*y^-1
          + 16*Isqrt(4*y + y^2)*x
          + 8*Isqrt(4*y + y^2)*x*y
          - 32*Isqrt(4*y + y^2)*x^2*y^-2
          + 8*Isqrt(4*y + y^2)*x^2*y^-1
          + 4*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x)*G( - mu,y) * (
          - 32/3*Isqrt(4*y + y^2)
          + 8/3*Isqrt(4*y + y^2)*y
          + 4/3*Isqrt(4*y + y^2)*y^2
          - 64/3*Isqrt(4*y + y^2)*x*y^-1
          + 16/3*Isqrt(4*y + y^2)*x
          + 8/3*Isqrt(4*y + y^2)*x*y
          - 32/3*Isqrt(4*y + y^2)*x^2*y^-2
          + 8/3*Isqrt(4*y + y^2)*x^2*y^-1
          + 4/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x) * (
          + 16/3
          - 20/9*y
          + 32/3*x*y^-1
          - 40/9*x
          + 16/3*x^2*y^-2
          - 20/9*x^2*y^-1
          )

       - 272/9
          + 52/27*y
          - 592/9*x*y^-1
          + 164/27*x
          - 272/9*x^2*y^-2
          + 52/27*x^2*y^-1 ;
	 
	 
id [B2[2l,-1]](x?,y?) =

      + G( - mu, - mu,y) * (
          - 8/3*y
          - 16/3*x
          - 16/3*x^2*y^-1
          )

       + G( - mu,y) * (
          + 544/9*Isqrt(4*y + y^2)
          + 104/9*Isqrt(4*y + y^2)*y
          - 8/9*Isqrt(4*y + y^2)*y^2
          + 1280/9*Isqrt(4*y + y^2)*x*y^-1
          + 160/9*Isqrt(4*y + y^2)*x
          - 40/9*Isqrt(4*y + y^2)*x*y
          + 1280/9*Isqrt(4*y + y^2)*x^2*y^-2
          + 160/9*Isqrt(4*y + y^2)*x^2*y^-1
          - 40/9*Isqrt(4*y + y^2)*x^2
          )

       + G(-4, - mu,y) * (
          - 32*Isqrt(4*y + y^2)
          + 8*Isqrt(4*y + y^2)*y
          + 4*Isqrt(4*y + y^2)*y^2
          - 64*Isqrt(4*y + y^2)*x*y^-1
          + 16*Isqrt(4*y + y^2)*x
          + 8*Isqrt(4*y + y^2)*x*y
          - 64*Isqrt(4*y + y^2)*x^2*y^-2
          + 16*Isqrt(4*y + y^2)*x^2*y^-1
          + 8*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x)*G( - mu,y) * (
          - 32/3*Isqrt(4*y + y^2)
          + 8/3*Isqrt(4*y + y^2)*y
          + 4/3*Isqrt(4*y + y^2)*y^2
          - 64/3*Isqrt(4*y + y^2)*x*y^-1
          + 16/3*Isqrt(4*y + y^2)*x
          + 8/3*Isqrt(4*y + y^2)*x*y
          - 64/3*Isqrt(4*y + y^2)*x^2*y^-2
          + 16/3*Isqrt(4*y + y^2)*x^2*y^-1
          + 8/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x) * (
          + 16/3
          - 20/9*y
          + 32/3*x*y^-1
          - 40/9*x
          + 32/3*x^2*y^-2
          - 40/9*x^2*y^-1
          )

       - 272/9
          + 52/27*y
          - 640/9*x*y^-1
          + 224/27*x
          - 640/9*x^2*y^-2
          + 224/27*x^2*y^-1 ;


id [B3[2l,-1]](x?,y?) =

       + G( - mu, - mu,y) * (
          + 8/3*x^2*y^-1
          )

       + G( - mu,y) * (
          + 32/3*Isqrt(4*y + y^2)
          - 8/3*Isqrt(4*y + y^2)*y
          - 4/3*Isqrt(4*y + y^2)*y^2
          + 32/3*Isqrt(4*y + y^2)*x*y^-1
          - 8/3*Isqrt(4*y + y^2)*x
          - 4/3*Isqrt(4*y + y^2)*x*y
          - 544/9*Isqrt(4*y + y^2)*x^2*y^-2
          - 104/9*Isqrt(4*y + y^2)*x^2*y^-1
          + 8/9*Isqrt(4*y + y^2)*x^2
          )

       + G(-4, - mu,y) * (
          + 32*Isqrt(4*y + y^2)*x^2*y^-2
          - 8*Isqrt(4*y + y^2)*x^2*y^-1
          - 4*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x)*G( - mu,y) * (
          + 32/3*Isqrt(4*y + y^2)*x^2*y^-2
          - 8/3*Isqrt(4*y + y^2)*x^2*y^-1
          - 4/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x) * (
          - 16/3*x^2*y^-2
          + 20/9*x^2*y^-1
          )

       - 16/3
          + 20/9*y
          - 16/3*x*y^-1
          + 20/9*x
          + 272/9*x^2*y^-2
          - 52/27*x^2*y^-1 ;


id [B1[2l,0]](x?,y?) =
  
       + G( - x,0, - mu,y) * (
          - 16/3*Isqrt(4*y + y^2)
          + 4/3*Isqrt(4*y + y^2)*y
          + 2/3*Isqrt(4*y + y^2)*y^2
          - 32/3*Isqrt(4*y + y^2)*x*y^-1
          + 8/3*Isqrt(4*y + y^2)*x
          + 4/3*Isqrt(4*y + y^2)*x*y
          - 16/3*Isqrt(4*y + y^2)*x^2*y^-2
          + 4/3*Isqrt(4*y + y^2)*x^2*y^-1
          + 2/3*Isqrt(4*y + y^2)*x^2
          )

       + G( - mu, - mu, - mu,y) * (
          + 32*Isqrt(4*y + y^2)
          - 8*Isqrt(4*y + y^2)*y
          - 4*Isqrt(4*y + y^2)*y^2
          + 64*Isqrt(4*y + y^2)*x*y^-1
          - 16*Isqrt(4*y + y^2)*x
          - 8*Isqrt(4*y + y^2)*x*y
          + 32*Isqrt(4*y + y^2)*x^2*y^-2
          - 8*Isqrt(4*y + y^2)*x^2*y^-1
          - 4*Isqrt(4*y + y^2)*x^2
          )

       + G( - mu, - mu,y) * (
          - 16
          + 17/9*y
          - 32*x*y^-1
          + 40/9*x
          - 16*x^2*y^-2
          + 11/9*x^2*y^-1
          )

       + G( - mu,y) * (
          - 7904/135*Isqrt(4*y + y^2)
          + 16/3*Isqrt(4*y + y^2)*z2
          - 2608/135*Isqrt(4*y + y^2)*y
          - 4/3*Isqrt(4*y + y^2)*y*z2
          - 122/135*Isqrt(4*y + y^2)*y^2
          - 2/3*Isqrt(4*y + y^2)*y^2*z2
          + 1/15*Isqrt(4*y + y^2)*y^3
          - 18928/135*Isqrt(4*y + y^2)*x*y^-1
          + 32/3*Isqrt(4*y + y^2)*x*y^-1*z2
          - 4796/135*Isqrt(4*y + y^2)*x
          - 8/3*Isqrt(4*y + y^2)*x*z2
          + 56/135*Isqrt(4*y + y^2)*x*y
          - 4/3*Isqrt(4*y + y^2)*x*y*z2
          + 2/15*Isqrt(4*y + y^2)*x*y^2
          - 6944/135*Isqrt(4*y + y^2)*x^2*y^-2
          + 16/3*Isqrt(4*y + y^2)*x^2*y^-2*z2
          - 1408/135*Isqrt(4*y + y^2)*x^2*y^-1
          - 4/3*Isqrt(4*y + y^2)*x^2*y^-1*z2
          + 118/135*Isqrt(4*y + y^2)*x^2
          - 2/3*Isqrt(4*y + y^2)*x^2*z2
          + 1/15*Isqrt(4*y + y^2)*x^2*y
          )

       + G( - mu,-4, - mu,y) * (
          - 4*y
          - 8*x
          - 4*x^2*y^-1
          )

       + G( - mu,0, - mu,y) * (
          - 2/3*y
          - 4/3*x
          - 4/3*x^2*y^-1
          )

       + G(mu,mu,0,x) * (
          - 2/3*y
          - 4/3*x
          )

       + G(mu,0,x)*G( - x - mu,y) * (
          + 64/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x
          - 16/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x*y
          - 8/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x*y^2
          + 128/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^2*y^-1
          - 16*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^2
          - 4*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^2*y
          + 2/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^2*y^2
          + 64/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^3*y^-2
          - 16*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^3*y^-1
          + 4/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^3*y
          - 16/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^4*y^-2
          + 4/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^4*y^-1
          + 2/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^4
          )

       + G(mu,0,x) * (
          - 160/9*Isqrt(4*x - x^2)*x*y^-1
          - 8/3*Isqrt(4*x - x^2)*x
          - 32/3*Isqrt(4*x - x^2)*x^2*y^-2
          + 80/9*Isqrt(4*x - x^2)*x^2*y^-1
          + 2/3*Isqrt(4*x - x^2)*x^2
          + 8/3*Isqrt(4*x - x^2)*x^3*y^-2
          - 10/9*Isqrt(4*x - x^2)*x^3*y^-1
          )

       + G(-4, - mu,y)*G(0,x) * (
          - 16*Isqrt(4*y + y^2)
          + 4*Isqrt(4*y + y^2)*y
          + 2*Isqrt(4*y + y^2)*y^2
          - 32*Isqrt(4*y + y^2)*x*y^-1
          + 8*Isqrt(4*y + y^2)*x
          + 4*Isqrt(4*y + y^2)*x*y
          - 16*Isqrt(4*y + y^2)*x^2*y^-2
          + 4*Isqrt(4*y + y^2)*x^2*y^-1
          + 2*Isqrt(4*y + y^2)*x^2
          )

       + G(-4, - mu,y) * (
          + 272/3*Isqrt(4*y + y^2)
          + 52/3*Isqrt(4*y + y^2)*y
          - 4/3*Isqrt(4*y + y^2)*y^2
          + 592/3*Isqrt(4*y + y^2)*x*y^-1
          + 92/3*Isqrt(4*y + y^2)*x
          - 14/3*Isqrt(4*y + y^2)*x*y
          + 272/3*Isqrt(4*y + y^2)*x^2*y^-2
          + 52/3*Isqrt(4*y + y^2)*x^2*y^-1
          - 4/3*Isqrt(4*y + y^2)*x^2
          )

       + G(-4,-4, - mu,y) * (
          - 48*Isqrt(4*y + y^2)
          + 12*Isqrt(4*y + y^2)*y
          + 6*Isqrt(4*y + y^2)*y^2
          - 96*Isqrt(4*y + y^2)*x*y^-1
          + 24*Isqrt(4*y + y^2)*x
          + 12*Isqrt(4*y + y^2)*x*y
          - 48*Isqrt(4*y + y^2)*x^2*y^-2
          + 12*Isqrt(4*y + y^2)*x^2*y^-1
          + 6*Isqrt(4*y + y^2)*x^2
          )

       + G(0, - mu, - mu,y) * (
          + 2*y
          + 4*x
          + 4/3*x^2*y^-1
          )

       + G(0, - mu,y) * (
          + 64/9*Isqrt(4*y + y^2)
          + 80/9*Isqrt(4*y + y^2)*y
          + 16/9*Isqrt(4*y + y^2)*y^2
          - 64/9*Isqrt(4*y + y^2)*x*y^-1
          + 64/9*Isqrt(4*y + y^2)*x
          + 20/9*Isqrt(4*y + y^2)*x*y
          - 64/9*Isqrt(4*y + y^2)*x^2*y^-2
          + 64/9*Isqrt(4*y + y^2)*x^2*y^-1
          + 20/9*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x)*G( - x, - mu,y) * (
          + 16/3*Isqrt(4*y + y^2)
          - 4/3*Isqrt(4*y + y^2)*y
          - 2/3*Isqrt(4*y + y^2)*y^2
          + 32/3*Isqrt(4*y + y^2)*x*y^-1
          - 8/3*Isqrt(4*y + y^2)*x
          - 4/3*Isqrt(4*y + y^2)*x*y
          + 16/3*Isqrt(4*y + y^2)*x^2*y^-2
          - 4/3*Isqrt(4*y + y^2)*x^2*y^-1
          - 2/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x)*G( - mu, - mu,y) * (
          - 2/3*y
          - 4/3*x
          )

       + G(0,x)*G( - mu,y) * (
          + 208/9*Isqrt(4*y + y^2)
          - 28/9*Isqrt(4*y + y^2)*y
          - 20/9*Isqrt(4*y + y^2)*y^2
          + 656/9*Isqrt(4*y + y^2)*x*y^-1
          + 28/9*Isqrt(4*y + y^2)*x
          - 34/9*Isqrt(4*y + y^2)*x*y
          + 112/3*Isqrt(4*y + y^2)*x^2*y^-2
          - 4/3*Isqrt(4*y + y^2)*x^2*y^-1
          - 8/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x)*G(0, - mu,y) * (
          - 16/3*Isqrt(4*y + y^2)
          + 4/3*Isqrt(4*y + y^2)*y
          + 2/3*Isqrt(4*y + y^2)*y^2
          - 32/3*Isqrt(4*y + y^2)*x*y^-1
          + 8/3*Isqrt(4*y + y^2)*x
          + 4/3*Isqrt(4*y + y^2)*x*y
          - 16/3*Isqrt(4*y + y^2)*x^2*y^-2
          + 4/3*Isqrt(4*y + y^2)*x^2*y^-1
          + 2/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x) * (
          - 104/9
          + 130/27*y
          - 248/9*x*y^-1
          + 242/27*x
          - 40/3*x^2*y^-2
          + 82/27*x^2*y^-1
          )

       + G(0,y) * (
          - 1/15*y^2
          - 2/15*x*y
          - 1/15*x^2
          )

       + G(0,0, - mu,y) * (
          + 16/3*Isqrt(4*y + y^2)
          - 4/3*Isqrt(4*y + y^2)*y
          - 2/3*Isqrt(4*y + y^2)*y^2
          + 32/3*Isqrt(4*y + y^2)*x*y^-1
          - 8/3*Isqrt(4*y + y^2)*x
          - 4/3*Isqrt(4*y + y^2)*x*y
          + 16/3*Isqrt(4*y + y^2)*x^2*y^-2
          - 4/3*Isqrt(4*y + y^2)*x^2*y^-1
          - 2/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,0,x)*G( - mu,y) * (
          - 16/3*Isqrt(4*y + y^2)
          + 4/3*Isqrt(4*y + y^2)*y
          + 2/3*Isqrt(4*y + y^2)*y^2
          - 32/3*Isqrt(4*y + y^2)*x*y^-1
          + 8/3*Isqrt(4*y + y^2)*x
          + 4/3*Isqrt(4*y + y^2)*x*y
          - 16/3*Isqrt(4*y + y^2)*x^2*y^-2
          + 4/3*Isqrt(4*y + y^2)*x^2*y^-1
          + 2/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,0,x) * (
          + 8/3
          - 10/9*y
          + 16/3*x*y^-1
          - 20/9*x
          + 8/3*x^2*y^-2
          - 10/9*x^2*y^-1
          )

       + 2992/135
          - 8/3*z2
          - 2164/405*y
          + 10/9*y*z2
          + 8024/135*x*y^-1
          - 16/3*x*y^-1*z2
          - 4718/405*x
          + 20/9*x*z2
          + 2992/135*x^2*y^-2
          - 8/3*x^2*y^-2*z2
          - 2164/405*x^2*y^-1
          + 10/9*x^2*y^-1*z2 ;

      
id [B2[2l,0]](x?,y?) =
       
       + G( - x,0, - mu,y) * (
          - 16/3*Isqrt(4*y + y^2)
          + 4/3*Isqrt(4*y + y^2)*y
          + 2/3*Isqrt(4*y + y^2)*y^2
          - 32/3*Isqrt(4*y + y^2)*x*y^-1
          + 8/3*Isqrt(4*y + y^2)*x
          + 4/3*Isqrt(4*y + y^2)*x*y
          - 32/3*Isqrt(4*y + y^2)*x^2*y^-2
          + 8/3*Isqrt(4*y + y^2)*x^2*y^-1
          + 4/3*Isqrt(4*y + y^2)*x^2
          )

       + G( - mu, - mu, - mu,y) * (
          + 32*Isqrt(4*y + y^2)
          - 8*Isqrt(4*y + y^2)*y
          - 4*Isqrt(4*y + y^2)*y^2
          + 64*Isqrt(4*y + y^2)*x*y^-1
          - 16*Isqrt(4*y + y^2)*x
          - 8*Isqrt(4*y + y^2)*x*y
          + 64*Isqrt(4*y + y^2)*x^2*y^-2
          - 16*Isqrt(4*y + y^2)*x^2*y^-1
          - 8*Isqrt(4*y + y^2)*x^2
          )

       + G( - mu, - mu,y) * (
          - 16
          + 17/9*y
          - 32*x*y^-1
          + 52/9*x
          - 32*x^2*y^-2
          + 46/9*x^2*y^-1
          )

       + G( - mu,y) * (
          - 7904/135*Isqrt(4*y + y^2)
          + 16/3*Isqrt(4*y + y^2)*z2
          - 2608/135*Isqrt(4*y + y^2)*y
          - 4/3*Isqrt(4*y + y^2)*y*z2
          - 122/135*Isqrt(4*y + y^2)*y^2
          - 2/3*Isqrt(4*y + y^2)*y^2*z2
          + 1/15*Isqrt(4*y + y^2)*y^3
          - 24448/135*Isqrt(4*y + y^2)*x*y^-1
          + 32/3*Isqrt(4*y + y^2)*x*y^-1*z2
          - 5216/135*Isqrt(4*y + y^2)*x
          - 8/3*Isqrt(4*y + y^2)*x*z2
          + 296/135*Isqrt(4*y + y^2)*x*y
          - 4/3*Isqrt(4*y + y^2)*x*y*z2
          + 2/15*Isqrt(4*y + y^2)*x*y^2
          - 23488/135*Isqrt(4*y + y^2)*x^2*y^-2
          + 32/3*Isqrt(4*y + y^2)*x^2*y^-2*z2
          - 4016/135*Isqrt(4*y + y^2)*x^2*y^-1
          - 8/3*Isqrt(4*y + y^2)*x^2*y^-1*z2
          + 536/135*Isqrt(4*y + y^2)*x^2
          - 4/3*Isqrt(4*y + y^2)*x^2*z2
          + 2/15*Isqrt(4*y + y^2)*x^2*y
          )

       + G( - mu,-4, - mu,y) * (
          - 4*y
          - 8*x
          - 8*x^2*y^-1
          )

       + G( - mu,0, - mu,y) * (
          - 2/3*y
          - 4/3*x
          - 8/3*x^2*y^-1
          )

       + G(mu,mu,0,x) * (
          - 2/3*y
          - 4/3*x
          )

       + G(mu,0,x)*G( - x - mu,y) * (
          + 64/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x
          - 16/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x*y
          - 8/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x*y^2
          + 128/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^2*y^-1
          - 16*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^2
          - 4*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^2*y
          + 2/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^2*y^2
          + 128/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^3*y^-2
          - 64/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^3*y^-1
          - 8/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^3
          + 4/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^3*y
          - 32/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^4*y^-2
          + 8/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^4*y^-1
          + 4/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^4
          )

       + G(mu,0,x) * (
          - 128/9*Isqrt(4*x - x^2)*x*y^-1
          - 8/3*Isqrt(4*x - x^2)*x
          - 64/3*Isqrt(4*x - x^2)*x^2*y^-2
          + 112/9*Isqrt(4*x - x^2)*x^2*y^-1
          + 2/3*Isqrt(4*x - x^2)*x^2
          + 16/3*Isqrt(4*x - x^2)*x^3*y^-2
          - 20/9*Isqrt(4*x - x^2)*x^3*y^-1
          )

       + G(-4, - mu,y)*G(0,x) * (
          - 16*Isqrt(4*y + y^2)
          + 4*Isqrt(4*y + y^2)*y
          + 2*Isqrt(4*y + y^2)*y^2
          - 32*Isqrt(4*y + y^2)*x*y^-1
          + 8*Isqrt(4*y + y^2)*x
          + 4*Isqrt(4*y + y^2)*x*y
          - 32*Isqrt(4*y + y^2)*x^2*y^-2
          + 8*Isqrt(4*y + y^2)*x^2*y^-1
          + 4*Isqrt(4*y + y^2)*x^2
          )

       + G(-4, - mu,y) * (
          + 272/3*Isqrt(4*y + y^2)
          + 52/3*Isqrt(4*y + y^2)*y
          - 4/3*Isqrt(4*y + y^2)*y^2
          + 640/3*Isqrt(4*y + y^2)*x*y^-1
          + 80/3*Isqrt(4*y + y^2)*x
          - 20/3*Isqrt(4*y + y^2)*x*y
          + 640/3*Isqrt(4*y + y^2)*x^2*y^-2
          + 80/3*Isqrt(4*y + y^2)*x^2*y^-1
          - 20/3*Isqrt(4*y + y^2)*x^2
          )

       + G(-4,-4, - mu,y) * (
          - 48*Isqrt(4*y + y^2)
          + 12*Isqrt(4*y + y^2)*y
          + 6*Isqrt(4*y + y^2)*y^2
          - 96*Isqrt(4*y + y^2)*x*y^-1
          + 24*Isqrt(4*y + y^2)*x
          + 12*Isqrt(4*y + y^2)*x*y
          - 96*Isqrt(4*y + y^2)*x^2*y^-2
          + 24*Isqrt(4*y + y^2)*x^2*y^-1
          + 12*Isqrt(4*y + y^2)*x^2
          )

       + G(0, - mu, - mu,y) * (
          + 2*y
          + 4*x
          + 8/3*x^2*y^-1
          )

       + G(0, - mu,y) * (
          + 64/9*Isqrt(4*y + y^2)
          + 80/9*Isqrt(4*y + y^2)*y
          + 16/9*Isqrt(4*y + y^2)*y^2
          - 64/9*Isqrt(4*y + y^2)*x*y^-1
          + 64/9*Isqrt(4*y + y^2)*x
          + 20/9*Isqrt(4*y + y^2)*x*y
          - 128/9*Isqrt(4*y + y^2)*x^2*y^-2
          + 128/9*Isqrt(4*y + y^2)*x^2*y^-1
          + 40/9*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x)*G( - x, - mu,y) * (
          + 16/3*Isqrt(4*y + y^2)
          - 4/3*Isqrt(4*y + y^2)*y
          - 2/3*Isqrt(4*y + y^2)*y^2
          + 32/3*Isqrt(4*y + y^2)*x*y^-1
          - 8/3*Isqrt(4*y + y^2)*x
          - 4/3*Isqrt(4*y + y^2)*x*y
          + 32/3*Isqrt(4*y + y^2)*x^2*y^-2
          - 8/3*Isqrt(4*y + y^2)*x^2*y^-1
          - 4/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x)*G( - mu, - mu,y) * (
          - 2/3*y
          - 4/3*x
          )

       + G(0,x)*G( - mu,y) * (
          + 208/9*Isqrt(4*y + y^2)
          - 28/9*Isqrt(4*y + y^2)*y
          - 20/9*Isqrt(4*y + y^2)*y^2
          + 704/9*Isqrt(4*y + y^2)*x*y^-1
          + 16/9*Isqrt(4*y + y^2)*x
          - 40/9*Isqrt(4*y + y^2)*x*y
          + 256/3*Isqrt(4*y + y^2)*x^2*y^-2
          - 16/3*Isqrt(4*y + y^2)*x^2*y^-1
          - 20/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x)*G(0, - mu,y) * (
          - 16/3*Isqrt(4*y + y^2)
          + 4/3*Isqrt(4*y + y^2)*y
          + 2/3*Isqrt(4*y + y^2)*y^2
          - 32/3*Isqrt(4*y + y^2)*x*y^-1
          + 8/3*Isqrt(4*y + y^2)*x
          + 4/3*Isqrt(4*y + y^2)*x*y
          - 32/3*Isqrt(4*y + y^2)*x^2*y^-2
          + 8/3*Isqrt(4*y + y^2)*x^2*y^-1
          + 4/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x) * (
          - 104/9
          + 130/27*y
          - 32*x*y^-1
          + 272/27*x
          - 32*x^2*y^-2
          + 224/27*x^2*y^-1
          )

       + G(0,y) * (
          - 1/15*y^2
          - 2/15*x*y
          - 2/15*x^2
          )

       + G(0,0, - mu,y) * (
          + 16/3*Isqrt(4*y + y^2)
          - 4/3*Isqrt(4*y + y^2)*y
          - 2/3*Isqrt(4*y + y^2)*y^2
          + 32/3*Isqrt(4*y + y^2)*x*y^-1
          - 8/3*Isqrt(4*y + y^2)*x
          - 4/3*Isqrt(4*y + y^2)*x*y
          + 32/3*Isqrt(4*y + y^2)*x^2*y^-2
          - 8/3*Isqrt(4*y + y^2)*x^2*y^-1
          - 4/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,0,x)*G( - mu,y) * (
          - 16/3*Isqrt(4*y + y^2)
          + 4/3*Isqrt(4*y + y^2)*y
          + 2/3*Isqrt(4*y + y^2)*y^2
          - 32/3*Isqrt(4*y + y^2)*x*y^-1
          + 8/3*Isqrt(4*y + y^2)*x
          + 4/3*Isqrt(4*y + y^2)*x*y
          - 32/3*Isqrt(4*y + y^2)*x^2*y^-2
          + 8/3*Isqrt(4*y + y^2)*x^2*y^-1
          + 4/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,0,x) * (
          + 8/3
          - 10/9*y
          + 16/3*x*y^-1
          - 20/9*x
          + 16/3*x^2*y^-2
          - 20/9*x^2*y^-1
          )

       + 2992/135
          - 8/3*z2
          - 2164/405*y
          + 10/9*y*z2
          + 11264/135*x*y^-1
          - 16/3*x*y^-1*z2
          - 6008/405*x
          + 20/9*x*z2
          + 10784/135*x^2*y^-2
          - 16/3*x^2*y^-2*z2
          - 6008/405*x^2*y^-1
          + 20/9*x^2*y^-1*z2 ;
      
     
id [B3[2l,0]](x?,y?) =
       
       + G( - x,0, - mu,y) * (
          + 16/3*Isqrt(4*y + y^2)*x^2*y^-2
          - 4/3*Isqrt(4*y + y^2)*x^2*y^-1
          - 2/3*Isqrt(4*y + y^2)*x^2
          )

       + G( - mu, - mu, - mu,y) * (
          - 32*Isqrt(4*y + y^2)*x^2*y^-2
          + 8*Isqrt(4*y + y^2)*x^2*y^-1
          + 4*Isqrt(4*y + y^2)*x^2
          )

       + G( - mu, - mu,y) * (
          + 4/3*y
          + 4/3*x
          + 16*x^2*y^-2
          - 11/9*x^2*y^-1
          )

       + G( - mu,y) * (
          - 272/9*Isqrt(4*y + y^2)
          - 52/9*Isqrt(4*y + y^2)*y
          + 4/9*Isqrt(4*y + y^2)*y^2
          - 272/9*Isqrt(4*y + y^2)*x*y^-1
          - 52/9*Isqrt(4*y + y^2)*x
          + 4/9*Isqrt(4*y + y^2)*x*y
          + 6944/135*Isqrt(4*y + y^2)*x^2*y^-2
          - 16/3*Isqrt(4*y + y^2)*x^2*y^-2*z2
          + 1408/135*Isqrt(4*y + y^2)*x^2*y^-1
          + 4/3*Isqrt(4*y + y^2)*x^2*y^-1*z2
          - 118/135*Isqrt(4*y + y^2)*x^2
          + 2/3*Isqrt(4*y + y^2)*x^2*z2
          - 1/15*Isqrt(4*y + y^2)*x^2*y
          )

       + G( - mu,-4, - mu,y) * (
          + 4*x^2*y^-1
          )

       + G( - mu,0, - mu,y) * (
          + 4/3*x^2*y^-1
          )

       + G(mu,0,x)*G( - x - mu,y) * (
          - 64/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^3*y^-2
          + 16/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^3*y^-1
          + 8/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^3
          + 16/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^4*y^-2
          - 4/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^4*y^-1
          - 2/3*Isqrt(4*x - x^2)*Isqrt(4*y + y^2)*x^4
          )

       + G(mu,0,x) * (
          - 32/9*Isqrt(4*x - x^2)*x*y^-1
          + 32/3*Isqrt(4*x - x^2)*x^2*y^-2
          - 32/9*Isqrt(4*x - x^2)*x^2*y^-1
          - 8/3*Isqrt(4*x - x^2)*x^3*y^-2
          + 10/9*Isqrt(4*x - x^2)*x^3*y^-1
          )

       + G(-4, - mu,y)*G(0,x) * (
          + 16*Isqrt(4*y + y^2)*x^2*y^-2
          - 4*Isqrt(4*y + y^2)*x^2*y^-1
          - 2*Isqrt(4*y + y^2)*x^2
          )

       + G(-4, - mu,y) * (
          + 16*Isqrt(4*y + y^2)
          - 4*Isqrt(4*y + y^2)*y
          - 2*Isqrt(4*y + y^2)*y^2
          + 16*Isqrt(4*y + y^2)*x*y^-1
          - 4*Isqrt(4*y + y^2)*x
          - 2*Isqrt(4*y + y^2)*x*y
          - 272/3*Isqrt(4*y + y^2)*x^2*y^-2
          - 52/3*Isqrt(4*y + y^2)*x^2*y^-1
          + 4/3*Isqrt(4*y + y^2)*x^2
          )

       + G(-4,-4, - mu,y) * (
          + 48*Isqrt(4*y + y^2)*x^2*y^-2
          - 12*Isqrt(4*y + y^2)*x^2*y^-1
          - 6*Isqrt(4*y + y^2)*x^2
          )

       + G(0, - mu, - mu,y) * (
          - 4/3*x^2*y^-1
          )

       + G(0, - mu,y) * (
          + 64/9*Isqrt(4*y + y^2)*x^2*y^-2
          - 64/9*Isqrt(4*y + y^2)*x^2*y^-1
          - 20/9*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x)*G( - x, - mu,y) * (
          - 16/3*Isqrt(4*y + y^2)*x^2*y^-2
          + 4/3*Isqrt(4*y + y^2)*x^2*y^-1
          + 2/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x)*G( - mu,y) * (
          + 16/3*Isqrt(4*y + y^2)
          - 4/3*Isqrt(4*y + y^2)*y
          - 2/3*Isqrt(4*y + y^2)*y^2
          + 16/3*Isqrt(4*y + y^2)*x*y^-1
          - 4/3*Isqrt(4*y + y^2)*x
          - 2/3*Isqrt(4*y + y^2)*x*y
          - 112/3*Isqrt(4*y + y^2)*x^2*y^-2
          + 4/3*Isqrt(4*y + y^2)*x^2*y^-1
          + 8/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x)*G(0, - mu,y) * (
          + 16/3*Isqrt(4*y + y^2)*x^2*y^-2
          - 4/3*Isqrt(4*y + y^2)*x^2*y^-1
          - 2/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,x) * (
          - 8/3
          + 10/9*y
          - 8/9*x*y^-1
          + 10/9*x
          + 40/3*x^2*y^-2
          - 82/27*x^2*y^-1
          )

       + G(0,y) * (
          + 1/15*x^2
          )

       + G(0,0, - mu,y) * (
          - 16/3*Isqrt(4*y + y^2)*x^2*y^-2
          + 4/3*Isqrt(4*y + y^2)*x^2*y^-1
          + 2/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,0,x)*G( - mu,y) * (
          + 16/3*Isqrt(4*y + y^2)*x^2*y^-2
          - 4/3*Isqrt(4*y + y^2)*x^2*y^-1
          - 2/3*Isqrt(4*y + y^2)*x^2
          )

       + G(0,0,x) * (
          - 8/3*x^2*y^-2
          + 10/9*x^2*y^-1
          )

       + 136/9
          - 26/27*y
          + 104/9*x*y^-1
          - 26/27*x
          - 2992/135*x^2*y^-2
          + 8/3*x^2*y^-2*z2
          + 2164/405*x^2*y^-1
          - 10/9*x^2*y^-1*z2 ;
   



********************************************************************************
********************************************************************************
*
* Asymptotic Expansions of the two-loop B functions in the s>> m_f^2 limit.
*
* The function pw(h) labels the h-th order terms in the expansion in powers
* of 1/m_f^2.
*
***********

id [aB1[2l,-2]](x?,y?)  = 
       
       + pw(-1) * (
          + 40/9*y
          + 80/9*x
          + 40/9*x^2*y^-1
          - 8/3*Log(y)*y
          - 16/3*Log(y)*x
          - 8/3*Log(y)*x^2*y^-1
          )

       + pw(0) * (
          - 16
          - 32*x*y^-1
          - 16*x^2*y^-2
          )

       + pw(1) * (
          + 8*y^-1
          + 16*x*y^-2
          + 8*x^2*y^-3
          + 16*Log(y)*y^-1
          + 32*Log(y)*x*y^-2
          + 16*Log(y)*x^2*y^-3
          )

       + pw(2)/y^2*Help ;
	  

id [aB1[2l,-1]](x?,y?)  =

       + pw(-1) * (
          - 52/27*y
          + 4*y*z2
          - 164/27*x
          + 8*x*z2
          - 52/27*x^2*y^-1
          + 4*x^2*y^-1*z2
          + 20/9*Log(x)*y
          + 40/9*Log(x)*x
          + 20/9*Log(x)*x^2*y^-1
          - 4/3*Log(x)*Log(y)*y
          - 8/3*Log(x)*Log(y)*x
          - 4/3*Log(x)*Log(y)*x^2*y^-1
          + 8/9*Log(y)*y
          + 28/9*Log(y)*x
          + 8/9*Log(y)*x^2*y^-1
          - 2/3*Log(y)^2*y
          - 4/3*Log(y)^2*x
          - 2/3*Log(y)^2*x^2*y^-1
          )

       + pw(0) * (
          + 24
          + 56*x*y^-1
          + 24*x^2*y^-2
          - 8*Log(x)
          - 16*Log(x)*x*y^-1
          - 8*Log(x)*x^2*y^-2
          - 24*Log(y)
          - 48*Log(y)*x*y^-1
          - 24*Log(y)*x^2*y^-2
          )

       + pw(1) * (
          - 30*y^-1
          - 24*y^-1*z2
          - 64*x*y^-2
          - 48*x*y^-2*z2
          - 30*x^2*y^-3
          - 24*x^2*y^-3*z2
          + 4*Log(x)*y^-1
          + 8*Log(x)*x*y^-2
          + 4*Log(x)*x^2*y^-3
          + 8*Log(x)*Log(y)*y^-1
          + 16*Log(x)*Log(y)*x*y^-2
          + 8*Log(x)*Log(y)*x^2*y^-3
          - 8*Log(y)*y^-1
          - 24*Log(y)*x*y^-2
          - 8*Log(y)*x^2*y^-3
          + 12*Log(y)^2*y^-1
          + 24*Log(y)^2*x*y^-2
          + 12*Log(y)^2*x^2*y^-3
          )

       + pw(2)/y^2*Help ;	  


id [aB1[2l,0]](x?,y?)  = 

       + pw(-1) * (
          + 422/81*y
          - 20/3*y*z3
          - 6*y*z2
          + 922/81*x
          - 40/3*x*z3
          - 32/3*x*z2
          + 422/81*x^2*y^-1
          - 20/3*x^2*y^-1*z3
          - 8*x^2*y^-1*z2
          + 2/3*Li2( - x^-1*y)*Log(x)*y
          + 4/3*Li2( - x^-1*y)*Log(x)*x
          + 2/3*Li2( - x^-1*y)*Log(x)*x^2*y^-1
          - 2/3*Li2( - x^-1*y)*Log(y)*y
          - 4/3*Li2( - x^-1*y)*Log(y)*x
          - 2/3*Li2( - x^-1*y)*Log(y)*x^2*y^-1
          + 2/3*Li3( - x^-1*y)*y
          + 4/3*Li3( - x^-1*y)*x
          + 2/3*Li3( - x^-1*y)*x^2*y^-1
          - 2*Log(1 + x^-1*y)*y*z2
          - 4*Log(1 + x^-1*y)*x*z2
          - 2*Log(1 + x^-1*y)*x^2*y^-1*z2
          - 130/27*Log(x)*y
          - 242/27*Log(x)*x
          - 82/27*Log(x)*x^2*y^-1
          + 2/3*Log(x)*x^2*y^-1*z2
          + 5/9*Log(x)^2*y
          + 13/9*Log(x)^2*x
          - 1/3*Log(x)^2*Log(1 + x^-1*y)*y
          - 2/3*Log(x)^2*Log(1 + x^-1*y)*x
          - 1/3*Log(x)^2*Log(1 + x^-1*y)*x^2*y^-1
          - 1/9*Log(x)^3*y
          - 2/9*Log(x)^3*x
          + 20/9*Log(x)*Log(y)*y
          + 34/9*Log(x)*Log(y)*x
          + 8/3*Log(x)*Log(y)*x^2*y^-1
          + 2/3*Log(x)*Log(y)*Log(1 + x^-1*y)*y
          + 4/3*Log(x)*Log(y)*Log(1 + x^-1*y)*x
          + 2/3*Log(x)*Log(y)*Log(1 + x^-1*y)*x^2*y^-1
          - Log(x)*Log(y)^2*y
          - 2*Log(x)*Log(y)^2*x
          - 4/3*Log(x)*Log(y)^2*x^2*y^-1
          + 28/27*Log(y)*y
          + 6*Log(y)*y*z2
          - 4/27*Log(y)*x
          + 12*Log(y)*x*z2
          - 20/27*Log(y)*x^2*y^-1
          + 22/3*Log(y)*x^2*y^-1*z2
          - 7/6*Log(y)^2*y
          - Log(y)^2*x
          - 19/18*Log(y)^2*x^2*y^-1
          - 1/3*Log(y)^2*Log(1 + x^-1*y)*y
          - 2/3*Log(y)^2*Log(1 + x^-1*y)*x
          - 1/3*Log(y)^2*Log(1 + x^-1*y)*x^2*y^-1
          + 2/9*Log(y)^3*y
          + 4/9*Log(y)^3*x
          + 4/9*Log(y)^3*x^2*y^-1
          )

       + pw(0) * (
          - 11
          + 32*z2
          - 34*x*y^-1
          + 88*x*y^-1*z2
          - 11*x^2*y^-2
          + 44*x^2*y^-2*z2
          + 12*Log(x)
          + 32*Log(x)*x*y^-1
          + 16*Log(x)*x^2*y^-2
          - 2*Log(x)^2
          - 8*Log(x)*Log(y)
          - 24*Log(x)*Log(y)*x*y^-1
          - 12*Log(x)*Log(y)*x^2*y^-2
          + 16*Log(y)
          + 40*Log(y)*x*y^-1
          + 12*Log(y)*x^2*y^-2
          - 8*Log(y)^2
          - 12*Log(y)^2*x*y^-1
          - 6*Log(y)^2*x^2*y^-2
          )

       + pw(1) * (
          - 391/9*y^-1
          + 64*y^-1*z3
          - 2*y^-1*z2
          - 647/9*x*y^-2
          + 128*x*y^-2*z3
          + 32*x*y^-2*z2
          - 391/9*x^2*y^-3
          + 64*x^2*y^-3*z3
          + 16*x^2*y^-3*z2
          - 4*Li2( - x^-1*y)*Log(x)*y^-1
          - 8*Li2( - x^-1*y)*Log(x)*x*y^-2
          - 4*Li2( - x^-1*y)*Log(x)*x^2*y^-3
          + 4*Li2( - x^-1*y)*Log(y)*y^-1
          + 8*Li2( - x^-1*y)*Log(y)*x*y^-2
          + 4*Li2( - x^-1*y)*Log(y)*x^2*y^-3
          - 4*Li3( - x^-1*y)*y^-1
          - 8*Li3( - x^-1*y)*x*y^-2
          - 4*Li3( - x^-1*y)*x^2*y^-3
          + 12*Log(1 + x^-1*y)*y^-1*z2
          + 24*Log(1 + x^-1*y)*x*y^-2*z2
          + 12*Log(1 + x^-1*y)*x^2*y^-3*z2
          - 22*Log(x)*y^-1
          - 4*Log(x)*y^-1*z2
          - 44*Log(x)*x*y^-2
          - 8*Log(x)*x*y^-2*z2
          - 20*Log(x)*x^2*y^-3
          - 4*Log(x)*x^2*y^-3*z2
          - 3*Log(x)^2*y^-1
          - 2*Log(x)^2*x*y^-2
          + 2*Log(x)^2*Log(1 + x^-1*y)*y^-1
          + 4*Log(x)^2*Log(1 + x^-1*y)*x*y^-2
          + 2*Log(x)^2*Log(1 + x^-1*y)*x^2*y^-3
          - 2*Log(x)*Log(y)*y^-1
          - 16*Log(x)*Log(y)*x*y^-2
          - 8*Log(x)*Log(y)*x^2*y^-3
          - 4*Log(x)*Log(y)*Log(1 + x^-1*y)*y^-1
          - 8*Log(x)*Log(y)*Log(1 + x^-1*y)*x*y^-2
          - 4*Log(x)*Log(y)*Log(1 + x^-1*y)*x^2*y^-3
          + 8*Log(x)*Log(y)^2*y^-1
          + 16*Log(x)*Log(y)^2*x*y^-2
          + 8*Log(x)*Log(y)^2*x^2*y^-3
          - 133/3*Log(y)*y^-1
          - 52*Log(y)*y^-1*z2
          - 260/3*Log(y)*x*y^-2
          - 104*Log(y)*x*y^-2*z2
          - 139/3*Log(y)*x^2*y^-3
          - 52*Log(y)*x^2*y^-3*z2
          - 13*Log(y)^2*y^-1
          - 28*Log(y)^2*x*y^-2
          - 10*Log(y)^2*x^2*y^-3
          + 2*Log(y)^2*Log(1 + x^-1*y)*y^-1
          + 4*Log(y)^2*Log(1 + x^-1*y)*x*y^-2
          + 2*Log(y)^2*Log(1 + x^-1*y)*x^2*y^-3
          + 4/3*Log(y)^3*y^-1
          + 8/3*Log(y)^3*x*y^-2
          + 4/3*Log(y)^3*x^2*y^-3
          )
      
       + pw(2)/y^2*Help ;
	 

id [aB2[2l,-2]](x?,y?)  = 

       + pw(-1) * (
          + 40/9*y
          + 80/9*x
          + 80/9*x^2*y^-1
          - 8/3*Log(y)*y
          - 16/3*Log(y)*x
          - 16/3*Log(y)*x^2*y^-1
          )

       + pw(0) * (
          - 16
          - 32*x*y^-1
          - 32*x^2*y^-2
          )

       + pw(1) * (
          + 8*y^-1
          + 16*x*y^-2
          + 16*x^2*y^-3
          + 16*Log(y)*y^-1
          + 32*Log(y)*x*y^-2
          + 32*Log(y)*x^2*y^-3
          )
	
       + pw(2)/y^2*Help ;
	  

id [aB2[2l,-1]](x?,y?)  = 

       + pw(-1) * (
          - 52/27*y
          + 4*y*z2
          - 224/27*x
          + 8*x*z2
          - 224/27*x^2*y^-1
          + 8*x^2*y^-1*z2
          + 20/9*Log(x)*y
          + 40/9*Log(x)*x
          + 40/9*Log(x)*x^2*y^-1
          - 4/3*Log(x)*Log(y)*y
          - 8/3*Log(x)*Log(y)*x
          - 8/3*Log(x)*Log(y)*x^2*y^-1
          + 8/9*Log(y)*y
          + 40/9*Log(y)*x
          + 40/9*Log(y)*x^2*y^-1
          - 2/3*Log(y)^2*y
          - 4/3*Log(y)^2*x
          - 4/3*Log(y)^2*x^2*y^-1
          )

       + pw(0) * (
          + 24
          + 64*x*y^-1
          + 64*x^2*y^-2
          - 8*Log(x)
          - 16*Log(x)*x*y^-1
          - 16*Log(x)*x^2*y^-2
          - 24*Log(y)
          - 48*Log(y)*x*y^-1
          - 48*Log(y)*x^2*y^-2
          )

       + pw(1) * (
          - 30*y^-1
          - 24*y^-1*z2
          - 68*x*y^-2
          - 48*x*y^-2*z2
          - 68*x^2*y^-3
          - 48*x^2*y^-3*z2
          + 4*Log(x)*y^-1
          + 8*Log(x)*x*y^-2
          + 8*Log(x)*x^2*y^-3
          + 8*Log(x)*Log(y)*y^-1
          + 16*Log(x)*Log(y)*x*y^-2
          + 16*Log(x)*Log(y)*x^2*y^-3
          - 8*Log(y)*y^-1
          - 32*Log(y)*x*y^-2
          - 32*Log(y)*x^2*y^-3
          + 12*Log(y)^2*y^-1
          + 24*Log(y)^2*x*y^-2
          + 24*Log(y)^2*x^2*y^-3
          )
       + pw(2)/y^2*Help ;
	  

id [aB2[2l,0]](x?,y?)  = 

       + pw(-1) * (
          + 422/81*y
          - 20/3*y*z3
          - 6*y*z2
          + 1180/81*x
          - 40/3*x*z3
          - 38/3*x*z2
          + 1180/81*x^2*y^-1
          - 40/3*x^2*y^-1*z3
          - 20*x^2*y^-1*z2
          + 2/3*Li2( - x^-1*y)*Log(x)*y
          + 4/3*Li2( - x^-1*y)*Log(x)*x
          + 4/3*Li2( - x^-1*y)*Log(x)*x^2*y^-1
          - 2/3*Li2( - x^-1*y)*Log(y)*y
          - 4/3*Li2( - x^-1*y)*Log(y)*x
          - 4/3*Li2( - x^-1*y)*Log(y)*x^2*y^-1
          + 2/3*Li3( - x^-1*y)*y
          + 4/3*Li3( - x^-1*y)*x
          + 4/3*Li3( - x^-1*y)*x^2*y^-1
          - 2*Log(1 + x^-1*y)*y*z2
          - 4*Log(1 + x^-1*y)*x*z2
          - 4*Log(1 + x^-1*y)*x^2*y^-1*z2
          - 130/27*Log(x)*y
          - 272/27*Log(x)*x
          - 224/27*Log(x)*x^2*y^-1
          + 4/3*Log(x)*x^2*y^-1*z2
          + 5/9*Log(x)^2*y
          + 13/9*Log(x)^2*x
          - 1/3*Log(x)^2*Log(1 + x^-1*y)*y
          - 2/3*Log(x)^2*Log(1 + x^-1*y)*x
          - 2/3*Log(x)^2*Log(1 + x^-1*y)*x^2*y^-1
          - 1/9*Log(x)^3*y
          - 2/9*Log(x)^3*x
          + 20/9*Log(x)*Log(y)*y
          + 40/9*Log(x)*Log(y)*x
          + 20/3*Log(x)*Log(y)*x^2*y^-1
          + 2/3*Log(x)*Log(y)*Log(1 + x^-1*y)*y
          + 4/3*Log(x)*Log(y)*Log(1 + x^-1*y)*x
          + 4/3*Log(x)*Log(y)*Log(1 + x^-1*y)*x^2*y^-1
          - Log(x)*Log(y)^2*y
          - 2*Log(x)*Log(y)^2*x
          - 8/3*Log(x)*Log(y)^2*x^2*y^-1
          + 28/27*Log(y)*y
          + 6*Log(y)*y*z2
          - 52/27*Log(y)*x
          + 12*Log(y)*x*z2
          - 100/27*Log(y)*x^2*y^-1
          + 44/3*Log(y)*x^2*y^-1*z2
          - 7/6*Log(y)^2*y
          - 2/3*Log(y)^2*x
          - 13/9*Log(y)^2*x^2*y^-1
          - 1/3*Log(y)^2*Log(1 + x^-1*y)*y
          - 2/3*Log(y)^2*Log(1 + x^-1*y)*x
          - 2/3*Log(y)^2*Log(1 + x^-1*y)*x^2*y^-1
          + 2/9*Log(y)^3*y
          + 4/9*Log(y)^3*x
          + 8/9*Log(y)^3*x^2*y^-1
          )

       + pw(0) * (
          - 11
          + 32*z2
          - 54*x*y^-1
          + 88*x*y^-1*z2
          - 54*x^2*y^-2
          + 88*x^2*y^-2*z2
          + 12*Log(x)
          + 40*Log(x)*x*y^-1
          + 40*Log(x)*x^2*y^-2
          - 2*Log(x)^2
          - 8*Log(x)*Log(y)
          - 24*Log(x)*Log(y)*x*y^-1
          - 24*Log(x)*Log(y)*x^2*y^-2
          + 16*Log(y)
          + 52*Log(y)*x*y^-1
          + 48*Log(y)*x^2*y^-2
          - 8*Log(y)^2
          - 12*Log(y)^2*x*y^-1
          - 12*Log(y)^2*x^2*y^-2
          )

       + pw(1) * (
          - 755/18*y^-1
          + 64*y^-1*z3
          - 539/9*x*y^-2
          + 128*x*y^-2*z3
          + 40*x*y^-2*z2
          - 476/9*x^2*y^-3
          + 128*x^2*y^-3*z3
          + 56*x^2*y^-3*z2
          - 4*Li2( - x^-1*y)*Log(x)*y^-1
          - 8*Li2( - x^-1*y)*Log(x)*x*y^-2
          - 8*Li2( - x^-1*y)*Log(x)*x^2*y^-3
          + 4*Li2( - x^-1*y)*Log(y)*y^-1
          + 8*Li2( - x^-1*y)*Log(y)*x*y^-2
          + 8*Li2( - x^-1*y)*Log(y)*x^2*y^-3
          - 4*Li3( - x^-1*y)*y^-1
          - 8*Li3( - x^-1*y)*x*y^-2
          - 8*Li3( - x^-1*y)*x^2*y^-3
          + 12*Log(1 + x^-1*y)*y^-1*z2
          + 24*Log(1 + x^-1*y)*x*y^-2*z2
          + 24*Log(1 + x^-1*y)*x^2*y^-3*z2
          - 20*Log(x)*y^-1
          - 4*Log(x)*y^-1*z2
          - 52*Log(x)*x*y^-2
          - 8*Log(x)*x*y^-2*z2
          - 44*Log(x)*x^2*y^-3
          - 8*Log(x)*x^2*y^-3*z2
          - 2*Log(x)^2*y^-1
          - 4*Log(x)^2*x*y^-2
          + 2*Log(x)^2*Log(1 + x^-1*y)*y^-1
          + 4*Log(x)^2*Log(1 + x^-1*y)*x*y^-2
          + 4*Log(x)^2*Log(1 + x^-1*y)*x^2*y^-3
          - 2*Log(x)*Log(y)*y^-1
          - 20*Log(x)*Log(y)*x*y^-2
          - 24*Log(x)*Log(y)*x^2*y^-3
          - 4*Log(x)*Log(y)*Log(1 + x^-1*y)*y^-1
          - 8*Log(x)*Log(y)*Log(1 + x^-1*y)*x*y^-2
          - 8*Log(x)*Log(y)*Log(1 + x^-1*y)*x^2*y^-3
          + 8*Log(x)*Log(y)^2*y^-1
          + 16*Log(x)*Log(y)^2*x*y^-2
          + 16*Log(x)*Log(y)^2*x^2*y^-3
          - 133/3*Log(y)*y^-1
          - 52*Log(y)*y^-1*z2
          - 224/3*Log(y)*x*y^-2
          - 104*Log(y)*x*y^-2*z2
          - 230/3*Log(y)*x^2*y^-3
          - 104*Log(y)*x^2*y^-3*z2
          - 13*Log(y)^2*y^-1
          - 34*Log(y)^2*x*y^-2
          - 32*Log(y)^2*x^2*y^-3
          + 2*Log(y)^2*Log(1 + x^-1*y)*y^-1
          + 4*Log(y)^2*Log(1 + x^-1*y)*x*y^-2
          + 4*Log(y)^2*Log(1 + x^-1*y)*x^2*y^-3
          + 4/3*Log(y)^3*y^-1
          + 8/3*Log(y)^3*x*y^-2
          + 8/3*Log(y)^3*x^2*y^-3
          )
   
       + pw(2)/y^2*Help ;
  
	 
id [aB3[2l,-2]](x?,y?)  = 
       
       + pw(-1) * (
          - 40/9*x^2*y^-1
          + 8/3*Log(y)*x^2*y^-1
          )

       + pw(0) * (
          + 16*x^2*y^-2
          )

       + pw(1) * (
          - 8*x^2*y^-3
          - 16*Log(y)*x^2*y^-3
          )
	+pw(2)/y^2*Help ;
	  

id [aB3[2l,-1]](x?,y?)  = 

       + pw(-1) * (
          - 20/9*y
          - 20/9*x
          + 52/27*x^2*y^-1
          - 4*x^2*y^-1*z2
          - 20/9*Log(x)*x^2*y^-1
          + 4/3*Log(x)*Log(y)*x^2*y^-1
          + 4/3*Log(y)*y
          + 4/3*Log(y)*x
          - 8/9*Log(y)*x^2*y^-1
          + 2/3*Log(y)^2*x^2*y^-1
          )

       + pw(0) * (
          + 8
          + 8*x*y^-1
          - 24*x^2*y^-2
          + 8*Log(x)*x^2*y^-2
          + 24*Log(y)*x^2*y^-2
          )

       + pw(1) * (
          - 4*y^-1
          - 4*x*y^-2
          + 30*x^2*y^-3
          + 24*x^2*y^-3*z2
          - 4*Log(x)*x^2*y^-3
          - 8*Log(x)*Log(y)*x^2*y^-3
          - 8*Log(y)*y^-1
          - 8*Log(y)*x*y^-2
          + 8*Log(y)*x^2*y^-3
          - 12*Log(y)^2*x^2*y^-3
          )

       + pw(2)/y^2*Help ;
	  

id [aB3[2l,0]](x?,y?)  =

       + pw(-1) * (
          + 26/27*y
          - 2*y*z2
          + 26/27*x
          - 2*x*z2
          - 422/81*x^2*y^-1
          + 20/3*x^2*y^-1*z3
          + 8*x^2*y^-1*z2
          - 2/3*Li2( - x^-1*y)*Log(x)*x^2*y^-1
          + 2/3*Li2( - x^-1*y)*Log(y)*x^2*y^-1
          - 2/3*Li3( - x^-1*y)*x^2*y^-1
          + 2*Log(1 + x^-1*y)*x^2*y^-1*z2
          - 10/9*Log(x)*y
          - 10/9*Log(x)*x
          + 82/27*Log(x)*x^2*y^-1
          - 2/3*Log(x)*x^2*y^-1*z2
          + 1/3*Log(x)^2*Log(1 + x^-1*y)*x^2*y^-1
          + 2/3*Log(x)*Log(y)*y
          + 2/3*Log(x)*Log(y)*x
          - 8/3*Log(x)*Log(y)*x^2*y^-1
          - 2/3*Log(x)*Log(y)*Log(1 + x^-1*y)*x^2*y^-1
          + 4/3*Log(x)*Log(y)^2*x^2*y^-1
          - 4/9*Log(y)*y
          - 4/9*Log(y)*x
          + 20/27*Log(y)*x^2*y^-1
          - 22/3*Log(y)*x^2*y^-1*z2
          + 1/3*Log(y)^2*y
          + 1/3*Log(y)^2*x
          + 19/18*Log(y)^2*x^2*y^-1
          + 1/3*Log(y)^2*Log(1 + x^-1*y)*x^2*y^-1
          - 4/9*Log(y)^3*x^2*y^-1
          )
      + pw(0) * (
          - 12
          - 12*x*y^-1
          + 11*x^2*y^-2
          - 44*x^2*y^-2*z2
          + 4*Log(x)
          - 16*Log(x)*x^2*y^-2
          + 12*Log(x)*Log(y)*x^2*y^-2
          + 12*Log(y)
          + 12*Log(y)*x*y^-1
          - 12*Log(y)*x^2*y^-2
          + 6*Log(y)^2*x^2*y^-2
          )

       + pw(1) * (
          + 27/2*y^-1
          + 10*y^-1*z2
          + 22*x*y^-2
          + 16*x*y^-2*z2
          + 391/9*x^2*y^-3
          - 64*x^2*y^-3*z3
          - 16*x^2*y^-3*z2
          + 4*Li2( - x^-1*y)*Log(x)*x^2*y^-3
          - 4*Li2( - x^-1*y)*Log(y)*x^2*y^-3
          + 4*Li3( - x^-1*y)*x^2*y^-3
          - 12*Log(1 + x^-1*y)*x^2*y^-3*z2
          - 4*Log(x)*y^-1
          + 4*Log(x)*x*y^-2
          + 20*Log(x)*x^2*y^-3
          + 4*Log(x)*x^2*y^-3*z2
          - Log(x)^2*y^-1
          + 2*Log(x)^2*x*y^-2
          - 2*Log(x)^2*Log(1 + x^-1*y)*x^2*y^-3
          - 4*Log(x)*Log(y)*y^-1
          - 4*Log(x)*Log(y)*x*y^-2
          + 8*Log(x)*Log(y)*x^2*y^-3
          + 4*Log(x)*Log(y)*Log(1 + x^-1*y)*x^2*y^-3
          - 8*Log(x)*Log(y)^2*x^2*y^-3
          + 4*Log(y)*y^-1
          + 4*Log(y)*x*y^-2
          + 139/3*Log(y)*x^2*y^-3
          + 52*Log(y)*x^2*y^-3*z2
          - 6*Log(y)^2*y^-1
          - 6*Log(y)^2*x*y^-2
          + 10*Log(y)^2*x^2*y^-3
          - 2*Log(y)^2*Log(1 + x^-1*y)*x^2*y^-3
          - 4/3*Log(y)^3*x^2*y^-3
          )

       + pw(2)/y^2*Help ;



********************************************************************************
********************************************************************************
*
* Asymptotic Expansions of the two-loop B functions in the s << m_f^2 limit.
*
* The function pw(h) labels the h-th order terms in the expansion in powers
* of 1/m_f^2.
*
********************************************************************************

id [aB1[2l,-2]](x?,y?) = (
          - 8/15*pw(2)*y^2
          - 16/15*pw(2)*x*y
          - 8/15*pw(2)*x^2
          + 2/35*pw(3)*y^3
          + 4/35*pw(3)*x*y^2
          + 2/35*pw(3)*x^2*y
	  + x^4*Help(hTWOLOOPBOX) ) ;
	  
id [aB1[2l,-1]](x?,y?) = (
          + 4/15*pw(2)*y^2
          + 4/5*pw(2)*x*y
          + 4/15*pw(2)*x^2
          - 4/15*pw(2)*Log(x)*y^2
          - 8/15*pw(2)*Log(x)*x*y
          - 4/15*pw(2)*Log(x)*x^2
          - 3/35*pw(3)*y^3
          - 1/5*pw(3)*x*y^2
          - 3/35*pw(3)*x^2*y
          + 1/35*pw(3)*Log(x)*y^3
          + 2/35*pw(3)*Log(x)*x*y^2
          + 1/35*pw(3)*Log(x)*x^2*y
	  + x^4*Help(hTWOLOOPBOX) )  ;

id [aB1[2l,0]](x?,y?) = (
          - 3/10*pw(2)*y^2
          + 2/15*pw(2)*y^2*z2
          - 11/15*pw(2)*x*y
          + 4/15*pw(2)*x*y*z2
          - 3/10*pw(2)*x^2
          + 2/15*pw(2)*x^2*z2
          + 1/15*pw(2)*Log(x)*y^2
          + 4/15*pw(2)*Log(x)*x*y
          + 1/15*pw(2)*Log(x)*x^2
          - 1/15*pw(2)*Log(x)^2*y^2
          - 2/15*pw(2)*Log(x)^2*x*y
          - 1/15*pw(2)*Log(x)^2*x^2
          + 1/15*pw(2)*Log(y)*y^2
          + 2/15*pw(2)*Log(y)*x*y
          + 1/15*pw(2)*Log(y)*x^2
          + 857/11025*pw(3)*y^3
          - 1/70*pw(3)*y^3*z2
          + 13/60*pw(3)*x*y^2
          - 1/35*pw(3)*x*y^2*z2
          + 841/7350*pw(3)*x^2*y
          - 1/70*pw(3)*x^2*y*z2
          + 809/44100*pw(3)*x^3
          - 17/420*pw(3)*Log(x)*y^3
          - 1/10*pw(3)*Log(x)*x*y^2
          - 1/20*pw(3)*Log(x)*x^2*y
          - 1/210*pw(3)*Log(x)*x^3
          + 1/140*pw(3)*Log(x)^2*y^3
          + 1/70*pw(3)*Log(x)^2*x*y^2
          + 1/140*pw(3)*Log(x)^2*x^2*y
	  + x^4*Help(hTWOLOOPBOX) ) ;

id [aB2[2l,-2]](x?,y?) = (
          - 8/15*pw(2)*y^2
          - 16/15*pw(2)*x*y
          - 16/15*pw(2)*x^2
          + 2/35*pw(3)*y^3
          + 4/35*pw(3)*x*y^2
          + 4/35*pw(3)*x^2*y
          + x^4*Help(hTWOLOOPBOX) ) ;

id [aB2[2l,-1]](x?,y?) = (
          + 4/15*pw(2)*y^2
          + 16/15*pw(2)*x*y
          + 16/15*pw(2)*x^2
          - 4/15*pw(2)*Log(x)*y^2
          - 8/15*pw(2)*Log(x)*x*y
          - 8/15*pw(2)*Log(x)*x^2
          - 3/35*pw(3)*y^3
          - 8/35*pw(3)*x*y^2
          - 8/35*pw(3)*x^2*y
          + 1/35*pw(3)*Log(x)*y^3
          + 2/35*pw(3)*Log(x)*x*y^2
          + 2/35*pw(3)*Log(x)*x^2*y
          + x^4*Help(hTWOLOOPBOX) ) ;

id [aB2[2l,0]](x?,y?) = (
          - 3/10*pw(2)*y^2
          + 2/15*pw(2)*y^2*z2
          - 17/15*pw(2)*x*y
          + 4/15*pw(2)*x*y*z2
          - 29/75*pw(2)*x^2
          + 4/15*pw(2)*x^2*z2
          + 1/15*pw(2)*Log(x)*y^2
          + 2/5*pw(2)*Log(x)*x*y
          + 1/5*pw(2)*Log(x)*x^2
          - 1/15*pw(2)*Log(x)^2*y^2
          - 2/15*pw(2)*Log(x)^2*x*y
          - 2/15*pw(2)*Log(x)^2*x^2
          + 1/15*pw(2)*Log(y)*y^2
          + 2/15*pw(2)*Log(y)*x*y
          + 2/15*pw(2)*Log(y)*x^2
          + 857/11025*pw(3)*y^3
          - 1/70*pw(3)*y^3*z2
          + 121/420*pw(3)*x*y^2
          - 1/35*pw(3)*x*y^2*z2
          + 8081/29400*pw(3)*x^2*y
          - 1/35*pw(3)*x^2*y*z2
          + 2711/44100*pw(3)*x^3
          - 17/420*pw(3)*Log(x)*y^3
          - 4/35*pw(3)*Log(x)*x*y^2
          - 3/28*pw(3)*Log(x)*x^2*y
          - 2/105*pw(3)*Log(x)*x^3
          + 1/140*pw(3)*Log(x)^2*y^3
          + 1/70*pw(3)*Log(x)^2*x*y^2
          + 1/70*pw(3)*Log(x)^2*x^2*y
	  + x^4*Help(hTWOLOOPBOX) ) ;

id [aB3[2l,-2]](x?,y?) = (
          + 8/15*pw(2)*x^2
          - 2/35*pw(3)*x^2*y
          + x^4*Help(hTWOLOOPBOX) ) ;

id [aB3[2l,-1]](x?,y?) = (
          + 4/15*pw(2)*y^2
          + 4/15*pw(2)*x*y
          - 4/15*pw(2)*x^2
          + 4/15*pw(2)*Log(x)*x^2
          - 1/35*pw(3)*y^3
          - 1/35*pw(3)*x*y^2
          + 3/35*pw(3)*x^2*y
          - 1/35*pw(3)*Log(x)*x^2*y
          + x^4*Help(hTWOLOOPBOX) ) ;

id [aB3[2l,0]](x?,y?) = (
          - 2/15*pw(2)*y^2
          - 2/15*pw(2)*x*y
          - 67/150*pw(2)*x^2
          - 2/15*pw(2)*x^2*z2
          + 2/15*pw(2)*Log(x)*y^2
          + 2/15*pw(2)*Log(x)*x*y
          + 2/15*pw(2)*Log(x)*x^2
          + 1/15*pw(2)*Log(x)^2*x^2
          - 1/15*pw(2)*Log(y)*x^2
          + 3/70*pw(3)*y^3
          + 3/70*pw(3)*x*y^2
          - 1357/29400*pw(3)*x^2*y
          + 1/70*pw(3)*x^2*y*z2
          - 317/7350*pw(3)*x^3
          - 1/70*pw(3)*Log(x)*y^3
          - 1/70*pw(3)*Log(x)*x*y^2
          + 1/35*pw(3)*Log(x)*x^2*y
          + 1/70*pw(3)*Log(x)*x^3
          - 1/140*pw(3)*Log(x)^2*x^2*y
	  + x^4*Help(hTWOLOOPBOX) ) ;
	 
	 

********************************************************************************
********************************************************************************
*                       Expansions of the Cross Section                        *
********************************************************************************
********************************************************************************
*
* expansion of the NNLO corrections to the differential cross section
*
* r = -t/s;
* A = m_e^2
* a = m_f^2
* om2 = square of the IR cut-off
*
********************
*
* s >> m_f^2, first three non zero orders.
*
* The function pw(h) labels the h-th order terms in the expansion in powers of
* 1/x = m_f^2/s ; hQ2 = Q_f^2 ;
*

id [dSigma(2)/dOmega] = Al^4/Pi^2 * (

       + pw(0)*[1/s] * (
          + 4795/108
          + 4795/324*r^-2
          - 5/12*r^-2*hQ2
          - 2*r^-2*z3
          + 2*r^-2*z3*hQ2
          + 19/9*r^-2*z2
          - 4795/162*r^-1
          + 5/6*r^-1*hQ2
          + 11/3*r^-1*z3
          - 4*r^-1*z3*hQ2
          - 13/18*r^-1*z2
          - 5/4*hQ2
          - 5*z3
          + 6*z3*hQ2
          - 43/3*z2
          - 4795/162*r
          + 5/6*r*hQ2
          + 3*r*z3
          - 4*r*z3*hQ2
          + 311/18*r*z2
          + 4795/324*r^2
          - 5/12*r^2*hQ2
          - 4/3*r^2*z3
          + 2*r^2*z3*hQ2
          - 98/9*r^2*z2
          + 40/3*PolyLog(2,r)
          + 40/9*PolyLog(2,r)*r^-2
          - 80/9*PolyLog(2,r)*r^-1
          - 80/9*PolyLog(2,r)*r
          + 40/9*PolyLog(2,r)*r^2
          + 2/3*PolyLog(2,r)*Log(1 - r)*r^-2
          - 2/3*PolyLog(2,r)*Log(1 - r)*r^-1
          + 2/3*PolyLog(2,r)*Log(1 - r)*r
          - 2/3*PolyLog(2,r)*Log(1 - r)*r^2
          - 8*PolyLog(2,r)*Log(x)
          - 8/3*PolyLog(2,r)*Log(x)*r^-2
          + 16/3*PolyLog(2,r)*Log(x)*r^-1
          + 16/3*PolyLog(2,r)*Log(x)*r
          - 8/3*PolyLog(2,r)*Log(x)*r^2
          - 7*PolyLog(2,r)*Log(r)
          - 4*PolyLog(2,r)*Log(r)*r^-2
          + 19/3*PolyLog(2,r)*Log(r)*r^-1
          + 3*PolyLog(2,r)*Log(r)*r
          - 2/3*PolyLog(2,r)*Log(r)*r^2
          + 2/3*PolyLog(3,1 - r)*r^-2
          - 2/3*PolyLog(3,1 - r)*r^-1
          + 2/3*PolyLog(3,1 - r)*r
          - 2/3*PolyLog(3,1 - r)*r^2
          + 3*PolyLog(3,r)
          + 4/3*PolyLog(3,r)*r^-2
          - 7/3*PolyLog(3,r)*r^-1
          - 5/3*PolyLog(3,r)*r
          + 2/3*PolyLog(3,r)*r^2
          + 56/9*Log(1 - r)
          + 56/27*Log(1 - r)*r^-2
          - 8/3*Log(1 - r)*r^-2*z2
          - 161/54*Log(1 - r)*r^-1
          + 22/3*Log(1 - r)*r^-1*z2
          - 32/3*Log(1 - r)*z2
          - 161/54*Log(1 - r)*r
          + 6*Log(1 - r)*r*z2
          + 56/27*Log(1 - r)*r^2
          - 4/3*Log(1 - r)*r^2*z2
          + 9/2*Log(1 - r)^2
          + 10/9*Log(1 - r)^2*r^-2
          - 29/9*Log(1 - r)^2*r^-1
          - 29/9*Log(1 - r)^2*r
          + 10/9*Log(1 - r)^2*r^2
          - 4/9*Log(1 - r)^3
          - 1/9*Log(1 - r)^3*r^-2
          + 1/3*Log(1 - r)^3*r^-1
          + 1/3*Log(1 - r)^3*r
          - 1/9*Log(1 - r)^3*r^2
          + 20/3*Log(4*s^-1*om2)
          + 20/9*Log(4*s^-1*om2)*r^-2
          - 40/9*Log(4*s^-1*om2)*r^-1
          - 40/9*Log(4*s^-1*om2)*r
          + 20/9*Log(4*s^-1*om2)*r^2
          + 20/3*Log(4*s^-1*om2)*Log(1 - r)
          + 20/9*Log(4*s^-1*om2)*Log(1 - r)*r^-2
          - 40/9*Log(4*s^-1*om2)*Log(1 - r)*r^-1
          - 40/9*Log(4*s^-1*om2)*Log(1 - r)*r
          + 20/9*Log(4*s^-1*om2)*Log(1 - r)*r^2
          - 10*Log(a*A^-1)
          - 10/3*Log(a*A^-1)*r^-2
          + 20/3*Log(a*A^-1)*r^-1
          + 20/3*Log(a*A^-1)*r
          - 10/3*Log(a*A^-1)*r^2
          - 20/3*Log(a*A^-1)*Log(4*s^-1*om2)
          - 20/9*Log(a*A^-1)*Log(4*s^-1*om2)*r^-2
          + 40/9*Log(a*A^-1)*Log(4*s^-1*om2)*r^-1
          + 40/9*Log(a*A^-1)*Log(4*s^-1*om2)*r
          - 20/9*Log(a*A^-1)*Log(4*s^-1*om2)*r^2
          - 589/18*Log(x)
          - 589/54*Log(x)*r^-2
          + 1/2*Log(x)*r^-2*hQ2
          - 2/3*Log(x)*r^-2*z2
          + 589/27*Log(x)*r^-1
          - Log(x)*r^-1*hQ2
          + 4/3*Log(x)*r^-1*z2
          + 3/2*Log(x)*hQ2
          + 11/2*Log(x)*z2
          + 589/27*Log(x)*r
          - Log(x)*r*hQ2
          - 23/3*Log(x)*r*z2
          - 589/54*Log(x)*r^2
          + 1/2*Log(x)*r^2*hQ2
          + 16/3*Log(x)*r^2*z2
          - 10/3*Log(x)*Log(1 - r)
          - 10/9*Log(x)*Log(1 - r)*r^-2
          + 31/18*Log(x)*Log(1 - r)*r^-1
          + 31/18*Log(x)*Log(1 - r)*r
          - 10/9*Log(x)*Log(1 - r)*r^2
          - 5/2*Log(x)*Log(1 - r)^2
          - 2/3*Log(x)*Log(1 - r)^2*r^-2
          + 11/6*Log(x)*Log(1 - r)^2*r^-1
          + 11/6*Log(x)*Log(1 - r)^2*r
          - 2/3*Log(x)*Log(1 - r)^2*r^2
          - 32/3*Log(x)*Log(4*s^-1*om2)
          - 32/9*Log(x)*Log(4*s^-1*om2)*r^-2
          + 64/9*Log(x)*Log(4*s^-1*om2)*r^-1
          + 64/9*Log(x)*Log(4*s^-1*om2)*r
          - 32/9*Log(x)*Log(4*s^-1*om2)*r^2
          - 4*Log(x)*Log(4*s^-1*om2)*Log(1 - r)
          - 4/3*Log(x)*Log(4*s^-1*om2)*Log(1 - r)*r^-2
          + 8/3*Log(x)*Log(4*s^-1*om2)*Log(1 - r)*r^-1
          + 8/3*Log(x)*Log(4*s^-1*om2)*Log(1 - r)*r
          - 4/3*Log(x)*Log(4*s^-1*om2)*Log(1 - r)*r^2
          + 6*Log(x)*Log(a*A^-1)
          + 2*Log(x)*Log(a*A^-1)*r^-2
          - 4*Log(x)*Log(a*A^-1)*r^-1
          - 4*Log(x)*Log(a*A^-1)*r
          + 2*Log(x)*Log(a*A^-1)*r^2
          + 4*Log(x)*Log(a*A^-1)*Log(4*s^-1*om2)
          + 4/3*Log(x)*Log(a*A^-1)*Log(4*s^-1*om2)*r^-2
          - 8/3*Log(x)*Log(a*A^-1)*Log(4*s^-1*om2)*r^-1
          - 8/3*Log(x)*Log(a*A^-1)*Log(4*s^-1*om2)*r
          + 4/3*Log(x)*Log(a*A^-1)*Log(4*s^-1*om2)*r^2
          + 55/6*Log(x)^2
          + 55/18*Log(x)^2*r^-2
          - 55/9*Log(x)^2*r^-1
          - 55/9*Log(x)^2*r
          + 55/18*Log(x)^2*r^2
          + Log(x)^2*Log(1 - r)
          + 1/3*Log(x)^2*Log(1 - r)*r^-2
          - 2/3*Log(x)^2*Log(1 - r)*r^-1
          - 2/3*Log(x)^2*Log(1 - r)*r
          + 1/3*Log(x)^2*Log(1 - r)*r^2
          + 4*Log(x)^2*Log(4*s^-1*om2)
          + 4/3*Log(x)^2*Log(4*s^-1*om2)*r^-2
          - 8/3*Log(x)^2*Log(4*s^-1*om2)*r^-1
          - 8/3*Log(x)^2*Log(4*s^-1*om2)*r
          + 4/3*Log(x)^2*Log(4*s^-1*om2)*r^2
          - 1/3*Log(x)^3
          - 1/9*Log(x)^3*r^-2
          + 2/9*Log(x)^3*r^-1
          + 2/9*Log(x)^3*r
          - 1/9*Log(x)^3*r^2
          - Log(x)^2*Log(r)
          - 1/3*Log(x)^2*Log(r)*r^-2
          + 2/3*Log(x)^2*Log(r)*r^-1
          + 2/3*Log(x)^2*Log(r)*r
          - 1/3*Log(x)^2*Log(r)*r^2
          + 65/6*Log(x)*Log(r)
          + 55/9*Log(x)*Log(r)*r^-2
          - 83/9*Log(x)*Log(r)*r^-1
          - 85/18*Log(x)*Log(r)*r
          + 10/9*Log(x)*Log(r)*r^2
          - 1/2*Log(x)*Log(r)*Log(1 - r)
          + 2/3*Log(x)*Log(r)*Log(1 - r)*r^-2
          - 4/3*Log(x)*Log(r)*Log(1 - r)*r^-1
          + 5/3*Log(x)*Log(r)*Log(1 - r)*r
          - 4/3*Log(x)*Log(r)*Log(1 - r)*r^2
          + 6*Log(x)*Log(r)*Log(4*s^-1*om2)
          + 8/3*Log(x)*Log(r)*Log(4*s^-1*om2)*r^-2
          - 14/3*Log(x)*Log(r)*Log(4*s^-1*om2)*r^-1
          - 10/3*Log(x)*Log(r)*Log(4*s^-1*om2)*r
          + 4/3*Log(x)*Log(r)*Log(4*s^-1*om2)*r^2
          - 5/4*Log(x)*Log(r)^2
          - 1/3*Log(x)*Log(r)^2*r^-2
          + 17/12*Log(x)*Log(r)^2*r^-1
          - 1/12*Log(x)*Log(r)^2*r
          + 2/3*Log(x)*Log(r)^2*r^2
          - 701/36*Log(r)
          - 589/54*Log(r)*r^-2
          + 1/2*Log(r)*r^-2*hQ2
          - 2/3*Log(r)*r^-2*z2
          + 1753/108*Log(r)*r^-1
          - 3/4*Log(r)*r^-1*hQ2
          + 4*Log(r)*r^-1*z2
          + 3/4*Log(r)*hQ2
          - 1/6*Log(r)*z2
          + 925/108*Log(r)*r
          - 1/4*Log(r)*r*hQ2
          - 10/3*Log(r)*r*z2
          - 56/27*Log(r)*r^2
          + 2*Log(r)*r^2*z2
          + 1/2*Log(r)*Log(1 - r)
          - 10/9*Log(r)*Log(1 - r)*r^-2
          + 37/18*Log(r)*Log(1 - r)*r^-1
          - 25/9*Log(r)*Log(1 - r)*r
          + 20/9*Log(r)*Log(1 - r)*r^2
          - 7/12*Log(r)*Log(1 - r)^2
          + 1/3*Log(r)*Log(1 - r)^2*r^-1
          + 1/2*Log(r)*Log(1 - r)^2*r
          - 1/3*Log(r)*Log(1 - r)^2*r^2
          - 26/3*Log(r)*Log(4*s^-1*om2)
          - 32/9*Log(r)*Log(4*s^-1*om2)*r^-2
          + 58/9*Log(r)*Log(4*s^-1*om2)*r^-1
          + 46/9*Log(r)*Log(4*s^-1*om2)*r
          - 20/9*Log(r)*Log(4*s^-1*om2)*r^2
          - 2*Log(r)*Log(4*s^-1*om2)*Log(1 - r)
          - 4/3*Log(r)*Log(4*s^-1*om2)*Log(1 - r)*r^-2
          + 2*Log(r)*Log(4*s^-1*om2)*Log(1 - r)*r^-1
          + 2/3*Log(r)*Log(4*s^-1*om2)*Log(1 - r)*r
          + 3*Log(r)*Log(a*A^-1)
          + 2*Log(r)*Log(a*A^-1)*r^-2
          - 3*Log(r)*Log(a*A^-1)*r^-1
          - Log(r)*Log(a*A^-1)*r
          + 2*Log(r)*Log(a*A^-1)*Log(4*s^-1*om2)
          + 4/3*Log(r)*Log(a*A^-1)*Log(4*s^-1*om2)*r^-2
          - 2*Log(r)*Log(a*A^-1)*Log(4*s^-1*om2)*r^-1
          - 2/3*Log(r)*Log(a*A^-1)*Log(4*s^-1*om2)*r
          + 14/3*Log(r)^2
          + 55/18*Log(r)^2*r^-2
          - 46/9*Log(r)^2*r^-1
          - 4/9*Log(r)^2*r
          - 10/9*Log(r)^2*r^2
          - 4/3*Log(r)^2*Log(1 - r)
          - 1/3*Log(r)^2*Log(1 - r)*r^-2
          + 1/3*Log(r)^2*Log(1 - r)*r^-1
          + Log(r)^2*Log(1 - r)*r
          - 1/3*Log(r)^2*Log(1 - r)*r^2
          + 2*Log(r)^2*Log(4*s^-1*om2)
          + 4/3*Log(r)^2*Log(4*s^-1*om2)*r^-2
          - 2*Log(r)^2*Log(4*s^-1*om2)*r^-1
          - 2/3*Log(r)^2*Log(4*s^-1*om2)*r
          - 11/18*Log(r)^3
          - 1/9*Log(r)^3*r^-2
          + 31/36*Log(r)^3*r^-1
          - 1/18*Log(r)^3*r
          + 1/9*Log(r)^3*r^2
          )

       + pw(1)*x^-1*[1/s] * (
          + 96
          - 48*r^-3
          - 8*r^-3*z2
          + 72*r^-2
          + 12*r^-2*z2
          - 96*r^-1
          + 17*r^-1*z2
          - 50*z2
          - 72*r
          + 54*r*z2
          + 48*r^2
          - 40*r^2*z2
          + 32*PolyLog(2,r)
          - 16*PolyLog(2,r)*r^-3
          + 24*PolyLog(2,r)*r^-2
          - 32*PolyLog(2,r)*r^-1
          - 24*PolyLog(2,r)*r
          + 16*PolyLog(2,r)*r^2
          + 18*Log(1 - r)
          - 12*Log(1 - r)*r^-3
          + 17*Log(1 - r)*r^-2
          - 18*Log(1 - r)*r^-1
          - 17*Log(1 - r)*r
          + 12*Log(1 - r)*r^2
          + 15/2*Log(1 - r)^2
          - 4*Log(1 - r)^2*r^-3
          + 7*Log(1 - r)^2*r^-2
          - 15/2*Log(1 - r)^2*r^-1
          - 7*Log(1 - r)^2*r
          + 4*Log(1 - r)^2*r^2
          + 16*Log(4*s^-1*om2)
          - 8*Log(4*s^-1*om2)*r^-3
          + 12*Log(4*s^-1*om2)*r^-2
          - 16*Log(4*s^-1*om2)*r^-1
          - 12*Log(4*s^-1*om2)*r
          + 8*Log(4*s^-1*om2)*r^2
          + 16*Log(4*s^-1*om2)*Log(1 - r)
          - 8*Log(4*s^-1*om2)*Log(1 - r)*r^-3
          + 12*Log(4*s^-1*om2)*Log(1 - r)*r^-2
          - 16*Log(4*s^-1*om2)*Log(1 - r)*r^-1
          - 12*Log(4*s^-1*om2)*Log(1 - r)*r
          + 8*Log(4*s^-1*om2)*Log(1 - r)*r^2
          - 24*Log(a*A^-1)
          + 12*Log(a*A^-1)*r^-3
          - 18*Log(a*A^-1)*r^-2
          + 24*Log(a*A^-1)*r^-1
          + 18*Log(a*A^-1)*r
          - 12*Log(a*A^-1)*r^2
          - 16*Log(a*A^-1)*Log(4*s^-1*om2)
          + 8*Log(a*A^-1)*Log(4*s^-1*om2)*r^-3
          - 12*Log(a*A^-1)*Log(4*s^-1*om2)*r^-2
          + 16*Log(a*A^-1)*Log(4*s^-1*om2)*r^-1
          + 12*Log(a*A^-1)*Log(4*s^-1*om2)*r
          - 8*Log(a*A^-1)*Log(4*s^-1*om2)*r^2
          - 46*Log(x)
          + 20*Log(x)*r^-3
          - 6*Log(x)*r^-3*hQ2
          - 34*Log(x)*r^-2
          + 9*Log(x)*r^-2*hQ2
          + 46*Log(x)*r^-1
          - 12*Log(x)*r^-1*hQ2
          + 12*Log(x)*hQ2
          + 34*Log(x)*r
          - 9*Log(x)*r*hQ2
          - 20*Log(x)*r^2
          + 6*Log(x)*r^2*hQ2
          - 8*Log(x)*Log(1 - r)
          + 4*Log(x)*Log(1 - r)*r^-3
          - 6*Log(x)*Log(1 - r)*r^-2
          + 8*Log(x)*Log(1 - r)*r^-1
          + 6*Log(x)*Log(1 - r)*r
          - 4*Log(x)*Log(1 - r)*r^2
          - 16*Log(x)*Log(4*s^-1*om2)
          + 8*Log(x)*Log(4*s^-1*om2)*r^-3
          - 12*Log(x)*Log(4*s^-1*om2)*r^-2
          + 16*Log(x)*Log(4*s^-1*om2)*r^-1
          + 12*Log(x)*Log(4*s^-1*om2)*r
          - 8*Log(x)*Log(4*s^-1*om2)*r^2
          + 8*Log(x)^2
          - 4*Log(x)^2*r^-3
          + 6*Log(x)^2*r^-2
          - 8*Log(x)^2*r^-1
          - 6*Log(x)^2*r
          + 4*Log(x)^2*r^2
          + 10*Log(x)*Log(r)
          - 8*Log(x)*Log(r)*r^-3
          + 12*Log(x)*Log(r)*r^-2
          - 14*Log(x)*Log(r)*r^-1
          - 6*Log(x)*Log(r)*r
          + 4*Log(x)*Log(r)*r^2
          - 29*Log(r)
          + 20*Log(r)*r^-3
          - 6*Log(r)*r^-3*hQ2
          - 30*Log(r)*r^-2
          + 9*Log(r)*r^-2*hQ2
          + 35*Log(r)*r^-1
          - 9*Log(r)*r^-1*hQ2
          + 3*Log(r)*hQ2
          + 21*Log(r)*r
          - 12*Log(r)*r^2
          + 8*Log(r)*Log(1 - r)
          + 4*Log(r)*Log(1 - r)*r^-3
          - 6*Log(r)*Log(1 - r)*r^-2
          - Log(r)*Log(1 - r)*r^-1
          - 10*Log(r)*Log(1 - r)*r
          + 8*Log(r)*Log(1 - r)*r^2
          - 16*Log(r)*Log(4*s^-1*om2)
          + 8*Log(r)*Log(4*s^-1*om2)*r^-3
          - 12*Log(r)*Log(4*s^-1*om2)*r^-2
          + 16*Log(r)*Log(4*s^-1*om2)*r^-1
          + 12*Log(r)*Log(4*s^-1*om2)*r
          - 8*Log(r)*Log(4*s^-1*om2)*r^2
          + 1/2*Log(r)^2
          - 4*Log(r)^2*r^-3
          + 15/2*Log(r)^2*r^-2
          - 6*Log(r)^2*r^-1
          + 7/2*Log(r)^2*r
          - 4*Log(r)^2*r^2
          )

       + pw(2)*x^-2*[1/s] * (
          + 49/2
          + 21*r^-4
          - 1/3*r^-4*hQ2
          + 12*r^-4*z3
          - 8*r^-4*z3*hQ2
          + 8*r^-4*z2
          - 49/2*r^-3
          + 1/2*r^-3*hQ2
          - 18*r^-3*z3
          + 12*r^-3*z3*hQ2
          - 8*r^-3*z2
          + 49/2*r^-2
          - 1/2*r^-2*hQ2
          + 18*r^-2*z3
          - 12*r^-2*z3*hQ2
          + 7/2*r^-2*z2
          - 25/2*r^-1
          + 1/3*r^-1*hQ2
          - 10*r^-1*z3
          + 8*r^-1*z3*hQ2
          - 2*r^-1*z2
          + 18*r^-1*z2*hQ2
          - 1/2*hQ2
          + 12*z3
          - 12*z3*hQ2
          - 4*z2
          - 54*z2*hQ2
          - 49/2*r
          + 1/2*r*hQ2
          - 12*r*z3
          + 12*r*z3*hQ2
          + 19*r*z2
          + 54*r*z2*hQ2
          + 21*r^2
          - 1/3*r^2*hQ2
          + 8*r^2*z3
          - 8*r^2*z3*hQ2
          - 28*r^2*z2
          - 36*r^2*z2*hQ2
          + 12*PolyLog(2,r)
          + 8*PolyLog(2,r)*r^-4
          - 12*PolyLog(2,r)*r^-3
          + 12*PolyLog(2,r)*r^-2
          - 8*PolyLog(2,r)*r^-1
          - 12*PolyLog(2,r)*r
          + 8*PolyLog(2,r)*r^2
          + 6*PolyLog(2,r)*Log(1 - r)
          - 4*PolyLog(2,r)*Log(1 - r)*r^-4
          + 6*PolyLog(2,r)*Log(1 - r)*r^-3
          - 6*PolyLog(2,r)*Log(1 - r)*r^-2
          - 6*PolyLog(2,r)*Log(1 - r)*r
          + 4*PolyLog(2,r)*Log(1 - r)*r^2
          + 24*PolyLog(2,r)*Log(x)
          + 16*PolyLog(2,r)*Log(x)*r^-4
          - 24*PolyLog(2,r)*Log(x)*r^-3
          + 24*PolyLog(2,r)*Log(x)*r^-2
          - 16*PolyLog(2,r)*Log(x)*r^-1
          - 24*PolyLog(2,r)*Log(x)*r
          + 16*PolyLog(2,r)*Log(x)*r^2
          + 6*PolyLog(2,r)*Log(r)
          + 24*PolyLog(2,r)*Log(r)*r^-4
          - 36*PolyLog(2,r)*Log(r)*r^-3
          + 36*PolyLog(2,r)*Log(r)*r^-2
          - 14*PolyLog(2,r)*Log(r)*r^-1
          - 6*PolyLog(2,r)*Log(r)*r
          + 4*PolyLog(2,r)*Log(r)*r^2
          + 6*PolyLog(3,1 - r)
          - 4*PolyLog(3,1 - r)*r^-4
          + 6*PolyLog(3,1 - r)*r^-3
          - 6*PolyLog(3,1 - r)*r^-2
          - 6*PolyLog(3,1 - r)*r
          + 4*PolyLog(3,1 - r)*r^2
          - 6*PolyLog(3,r)
          - 8*PolyLog(3,r)*r^-4
          + 12*PolyLog(3,r)*r^-3
          - 12*PolyLog(3,r)*r^-2
          + 6*PolyLog(3,r)*r^-1
          + 6*PolyLog(3,r)*r
          - 4*PolyLog(3,r)*r^2
          + 31/2*Log(1 - r)
          + 15*Log(1 - r)*r^-4
          + 16*Log(1 - r)*r^-4*z2
          - 18*Log(1 - r)*r^-3
          - 24*Log(1 - r)*r^-3*z2
          + 31/2*Log(1 - r)*r^-2
          + 24*Log(1 - r)*r^-2*z2
          - 7*Log(1 - r)*r^-1
          - 24*Log(1 - r)*r^-1*z2
          + 30*Log(1 - r)*z2
          - 18*Log(1 - r)*r
          - 12*Log(1 - r)*r*z2
          + 15*Log(1 - r)*r^2
          + 8*Log(1 - r)*r^2*z2
          + 5/4*Log(1 - r)^2
          + 2*Log(1 - r)^2*r^-4
          - 3/2*Log(1 - r)^2*r^-3
          + 5/4*Log(1 - r)^2*r^-2
          + Log(1 - r)^2*r^-1
          - 3/2*Log(1 - r)^2*r
          + 2*Log(1 - r)^2*r^2
          + Log(1 - r)^3
          + 2/3*Log(1 - r)^3*r^-4
          - Log(1 - r)^3*r^-3
          + Log(1 - r)^3*r^-2
          - 2/3*Log(1 - r)^3*r^-1
          - Log(1 - r)^3*r
          + 2/3*Log(1 - r)^3*r^2
          + 6*Log(4*s^-1*om2)
          + 4*Log(4*s^-1*om2)*r^-4
          - 6*Log(4*s^-1*om2)*r^-3
          + 6*Log(4*s^-1*om2)*r^-2
          - 4*Log(4*s^-1*om2)*r^-1
          - 6*Log(4*s^-1*om2)*r
          + 4*Log(4*s^-1*om2)*r^2
          + 6*Log(4*s^-1*om2)*Log(1 - r)
          + 4*Log(4*s^-1*om2)*Log(1 - r)*r^-4
          - 6*Log(4*s^-1*om2)*Log(1 - r)*r^-3
          + 6*Log(4*s^-1*om2)*Log(1 - r)*r^-2
          - 4*Log(4*s^-1*om2)*Log(1 - r)*r^-1
          - 6*Log(4*s^-1*om2)*Log(1 - r)*r
          + 4*Log(4*s^-1*om2)*Log(1 - r)*r^2
          - 9*Log(a*A^-1)
          - 6*Log(a*A^-1)*r^-4
          + 9*Log(a*A^-1)*r^-3
          - 9*Log(a*A^-1)*r^-2
          + 6*Log(a*A^-1)*r^-1
          + 9*Log(a*A^-1)*r
          - 6*Log(a*A^-1)*r^2
          - 6*Log(a*A^-1)*Log(4*s^-1*om2)
          - 4*Log(a*A^-1)*Log(4*s^-1*om2)*r^-4
          + 6*Log(a*A^-1)*Log(4*s^-1*om2)*r^-3
          - 6*Log(a*A^-1)*Log(4*s^-1*om2)*r^-2
          + 4*Log(a*A^-1)*Log(4*s^-1*om2)*r^-1
          + 6*Log(a*A^-1)*Log(4*s^-1*om2)*r
          - 4*Log(a*A^-1)*Log(4*s^-1*om2)*r^2
          + 51/2*Log(x)
          + 21*Log(x)*r^-4
          + 5*Log(x)*r^-4*hQ2
          + 4*Log(x)*r^-4*z2
          - 51/2*Log(x)*r^-3
          - 15/2*Log(x)*r^-3*hQ2
          - 6*Log(x)*r^-3*z2
          + 51/2*Log(x)*r^-2
          + 15/2*Log(x)*r^-2*hQ2
          - 3*Log(x)*r^-2*z2
          - 13*Log(x)*r^-1
          - 5*Log(x)*r^-1*hQ2
          + 14*Log(x)*r^-1*z2
          + 15/2*Log(x)*hQ2
          - 36*Log(x)*z2
          - 51/2*Log(x)*r
          - 15/2*Log(x)*r*hQ2
          + 42*Log(x)*r*z2
          + 21*Log(x)*r^2
          + 5*Log(x)*r^2*hQ2
          - 32*Log(x)*r^2*z2
          + 10*Log(x)*Log(1 - r)
          + 10*Log(x)*Log(1 - r)*r^-4
          - 12*Log(x)*Log(1 - r)*r^-3
          + 10*Log(x)*Log(1 - r)*r^-2
          - 4*Log(x)*Log(1 - r)*r^-1
          - 12*Log(x)*Log(1 - r)*r
          + 10*Log(x)*Log(1 - r)*r^2
          + 13/2*Log(x)*Log(1 - r)^2
          + 4*Log(x)*Log(1 - r)^2*r^-4
          - 7*Log(x)*Log(1 - r)^2*r^-3
          + 13/2*Log(x)*Log(1 - r)^2*r^-2
          - 4*Log(x)*Log(1 - r)^2*r^-1
          - 7*Log(x)*Log(1 - r)^2*r
          + 4*Log(x)*Log(1 - r)^2*r^2
          + 6*Log(x)*Log(4*s^-1*om2)
          + 4*Log(x)*Log(4*s^-1*om2)*r^-4
          - 6*Log(x)*Log(4*s^-1*om2)*r^-3
          + 6*Log(x)*Log(4*s^-1*om2)*r^-2
          - 4*Log(x)*Log(4*s^-1*om2)*r^-1
          - 6*Log(x)*Log(4*s^-1*om2)*r
          + 4*Log(x)*Log(4*s^-1*om2)*r^2
          + 12*Log(x)*Log(4*s^-1*om2)*Log(1 - r)
          + 8*Log(x)*Log(4*s^-1*om2)*Log(1 - r)*r^-4
          - 12*Log(x)*Log(4*s^-1*om2)*Log(1 - r)*r^-3
          + 12*Log(x)*Log(4*s^-1*om2)*Log(1 - r)*r^-2
          - 8*Log(x)*Log(4*s^-1*om2)*Log(1 - r)*r^-1
          - 12*Log(x)*Log(4*s^-1*om2)*Log(1 - r)*r
          + 8*Log(x)*Log(4*s^-1*om2)*Log(1 - r)*r^2
          - 18*Log(x)*Log(a*A^-1)
          - 12*Log(x)*Log(a*A^-1)*r^-4
          + 18*Log(x)*Log(a*A^-1)*r^-3
          - 18*Log(x)*Log(a*A^-1)*r^-2
          + 12*Log(x)*Log(a*A^-1)*r^-1
          + 18*Log(x)*Log(a*A^-1)*r
          - 12*Log(x)*Log(a*A^-1)*r^2
          - 12*Log(x)*Log(a*A^-1)*Log(4*s^-1*om2)
          - 8*Log(x)*Log(a*A^-1)*Log(4*s^-1*om2)*r^-4
          + 12*Log(x)*Log(a*A^-1)*Log(4*s^-1*om2)*r^-3
          - 12*Log(x)*Log(a*A^-1)*Log(4*s^-1*om2)*r^-2
          + 8*Log(x)*Log(a*A^-1)*Log(4*s^-1*om2)*r^-1
          + 12*Log(x)*Log(a*A^-1)*Log(4*s^-1*om2)*r
          - 8*Log(x)*Log(a*A^-1)*Log(4*s^-1*om2)*r^2
          - 14*Log(x)^2
          - 8*Log(x)^2*r^-4
          + 6*Log(x)^2*r^-4*hQ2
          + 14*Log(x)^2*r^-3
          - 9*Log(x)^2*r^-3*hQ2
          - 14*Log(x)^2*r^-2
          + 9*Log(x)^2*r^-2*hQ2
          + 11*Log(x)^2*r^-1
          - 6*Log(x)^2*r^-1*hQ2
          + 9*Log(x)^2*hQ2
          + 14*Log(x)^2*r
          - 9*Log(x)^2*r*hQ2
          - 8*Log(x)^2*r^2
          + 6*Log(x)^2*r^2*hQ2
          - 3*Log(x)^2*Log(1 - r)
          - 2*Log(x)^2*Log(1 - r)*r^-4
          + 3*Log(x)^2*Log(1 - r)*r^-3
          - 3*Log(x)^2*Log(1 - r)*r^-2
          + 2*Log(x)^2*Log(1 - r)*r^-1
          + 3*Log(x)^2*Log(1 - r)*r
          - 2*Log(x)^2*Log(1 - r)*r^2
          - 12*Log(x)^2*Log(4*s^-1*om2)
          - 8*Log(x)^2*Log(4*s^-1*om2)*r^-4
          + 12*Log(x)^2*Log(4*s^-1*om2)*r^-3
          - 12*Log(x)^2*Log(4*s^-1*om2)*r^-2
          + 8*Log(x)^2*Log(4*s^-1*om2)*r^-1
          + 12*Log(x)^2*Log(4*s^-1*om2)*r
          - 8*Log(x)^2*Log(4*s^-1*om2)*r^2
          + Log(x)^3
          + 2/3*Log(x)^3*r^-4
          - Log(x)^3*r^-3
          + Log(x)^3*r^-2
          - 2/3*Log(x)^3*r^-1
          - Log(x)^3*r
          + 2/3*Log(x)^3*r^2
          + 3*Log(x)^2*Log(r)
          + 2*Log(x)^2*Log(r)*r^-4
          - 3*Log(x)^2*Log(r)*r^-3
          + 3*Log(x)^2*Log(r)*r^-2
          - 2*Log(x)^2*Log(r)*r^-1
          - 3*Log(x)^2*Log(r)*r
          + 2*Log(x)^2*Log(r)*r^2
          - 20*Log(x)*Log(r)
          - 16*Log(x)*Log(r)*r^-4
          + 12*Log(x)*Log(r)*r^-4*hQ2
          + 20*Log(x)*Log(r)*r^-3
          - 18*Log(x)*Log(r)*r^-3*hQ2
          - 18*Log(x)*Log(r)*r^-2
          + 18*Log(x)*Log(r)*r^-2*hQ2
          + 13*Log(x)*Log(r)*r^-1
          - 6*Log(x)*Log(r)*r^-1*hQ2
          + 20*Log(x)*Log(r)*r
          - 10*Log(x)*Log(r)*r^2
          + 8*Log(x)*Log(r)*Log(1 - r)
          - 4*Log(x)*Log(r)*Log(1 - r)*r^-4
          + 6*Log(x)*Log(r)*Log(1 - r)*r^-3
          - 3*Log(x)*Log(r)*Log(1 - r)*r^-2
          - 2*Log(x)*Log(r)*Log(1 - r)*r^-1
          - 10*Log(x)*Log(r)*Log(1 - r)*r
          + 8*Log(x)*Log(r)*Log(1 - r)*r^2
          - 12*Log(x)*Log(r)*Log(4*s^-1*om2)
          - 16*Log(x)*Log(r)*Log(4*s^-1*om2)*r^-4
          + 24*Log(x)*Log(r)*Log(4*s^-1*om2)*r^-3
          - 24*Log(x)*Log(r)*Log(4*s^-1*om2)*r^-2
          + 12*Log(x)*Log(r)*Log(4*s^-1*om2)*r^-1
          + 12*Log(x)*Log(r)*Log(4*s^-1*om2)*r
          - 8*Log(x)*Log(r)*Log(4*s^-1*om2)*r^2
          - 5/2*Log(x)*Log(r)^2
          + 2*Log(x)*Log(r)^2*r^-4
          - 9/2*Log(x)*Log(r)^2*r^-3
          + 3*Log(x)*Log(r)^2*r^-2
          + Log(x)*Log(r)^2*r^-1
          + 7/2*Log(x)*Log(r)^2*r
          - 4*Log(x)*Log(r)^2*r^2
          - 53/2*Log(r)
          + 21*Log(r)*r^-4
          + 5*Log(r)*r^-4*hQ2
          + 4*Log(r)*r^-4*z2
          - 71/2*Log(r)*r^-3
          - 15/2*Log(r)*r^-3*hQ2
          - 6*Log(r)*r^-3*z2
          + 73/2*Log(r)*r^-2
          + 15/2*Log(r)*r^-2*hQ2
          - 3*Log(r)*r^-2*z2
          - 3*Log(r)*r^-1
          - 5/2*Log(r)*r^-1*hQ2
          + 10*Log(r)*r^-1*z2
          - 36*Log(r)*z2
          + 28*Log(r)*r
          + 36*Log(r)*r*z2
          - 15*Log(r)*r^2
          - 12*Log(r)*r^2*z2
          + 4*Log(r)*Log(1 - r)
          + 10*Log(r)*Log(1 - r)*r^-4
          - 16*Log(r)*Log(1 - r)*r^-3
          + 31/2*Log(r)*Log(1 - r)*r^-2
          - 7*Log(r)*Log(1 - r)*r^-1
          - 5*Log(r)*Log(1 - r)*r
          + 4*Log(r)*Log(1 - r)*r^2
          + 3*Log(r)*Log(1 - r)^2
          - Log(r)*Log(1 - r)^2*r^-3
          + 1/2*Log(r)*Log(1 - r)^2*r^-2
          - Log(r)*Log(1 - r)^2*r^-1
          - 3*Log(r)*Log(1 - r)^2*r
          + 2*Log(r)*Log(1 - r)^2*r^2
          - 6*Log(r)*Log(4*s^-1*om2)
          + 4*Log(r)*Log(4*s^-1*om2)*r^-4
          - 6*Log(r)*Log(4*s^-1*om2)*r^-3
          + 6*Log(r)*Log(4*s^-1*om2)*r^-2
          + 6*Log(r)*Log(4*s^-1*om2)*r
          - 4*Log(r)*Log(4*s^-1*om2)*r^2
          + 8*Log(r)*Log(4*s^-1*om2)*Log(1 - r)*r^-4
          - 12*Log(r)*Log(4*s^-1*om2)*Log(1 - r)*r^-3
          + 12*Log(r)*Log(4*s^-1*om2)*Log(1 - r)*r^-2
          - 4*Log(r)*Log(4*s^-1*om2)*Log(1 - r)*r^-1
          - 12*Log(r)*Log(a*A^-1)*r^-4
          + 18*Log(r)*Log(a*A^-1)*r^-3
          - 18*Log(r)*Log(a*A^-1)*r^-2
          + 6*Log(r)*Log(a*A^-1)*r^-1
          - 8*Log(r)*Log(a*A^-1)*Log(4*s^-1*om2)*r^-4
          + 12*Log(r)*Log(a*A^-1)*Log(4*s^-1*om2)*r^-3
          - 12*Log(r)*Log(a*A^-1)*Log(4*s^-1*om2)*r^-2
          + 4*Log(r)*Log(a*A^-1)*Log(4*s^-1*om2)*r^-1
          - 13/4*Log(r)^2
          - 8*Log(r)^2*r^-4
          + 6*Log(r)^2*r^-4*hQ2
          + 37/4*Log(r)^2*r^-3
          - 9*Log(r)^2*r^-3*hQ2
          - 8*Log(r)^2*r^-2
          + 9*Log(r)^2*r^-2*hQ2
          + 5*Log(r)^2*r^-1
          - 3*Log(r)^2*r^-1*hQ2
          + 15/4*Log(r)^2*r
          - 2*Log(r)^2*r^2
          + 3*Log(r)^2*Log(1 - r)
          + 2*Log(r)^2*Log(1 - r)*r^-4
          - 3*Log(r)^2*Log(1 - r)*r^-3
          + 6*Log(r)^2*Log(1 - r)*r^-2
          - 4*Log(r)^2*Log(1 - r)*r^-1
          - 3*Log(r)^2*Log(1 - r)*r
          + 2*Log(r)^2*Log(1 - r)*r^2
          - 8*Log(r)^2*Log(4*s^-1*om2)*r^-4
          + 12*Log(r)^2*Log(4*s^-1*om2)*r^-3
          - 12*Log(r)^2*Log(4*s^-1*om2)*r^-2
          + 4*Log(r)^2*Log(4*s^-1*om2)*r^-1
          - Log(r)^3
          + 2/3*Log(r)^3*r^-4
          - 5/2*Log(r)^3*r^-3
          + Log(r)^3*r^-2
          + Log(r)^3*r^-1
          + Log(r)^3*r
          - 2/3*Log(r)^3*r^2
          )
	    ) ;



*************************
*
* s << m_f^2 first two non  zero orders.
*
* The function pw(h) labels the h-th order terms in the expansion in powers of
* x = s/m_f^2 ; hQ2 = Q_f^2 ;

id [dSigma(2)/dOmega] = Al^4/Pi^2 * ( 

       + pw(1)*[1/s] * (
          + 22/15*x^-1*y^2
          - 41/54*x^-1*y^2*hQ2
          - 16/15*x^-1*y^2*z2
          - 332/75*y
          + 41/27*y*hQ2
          + 17/10*y*z2
          + 332/75*x
          - 41/27*x*hQ2
          - 6/5*x*z2
          - 22/15*x^2*y^-1
          + 41/54*x^2*y^-1*hQ2
          + 8/15*x^2*y^-1*z2
          + 2/15*PolyLog(2,1 - x*y^-1)*x^-1*y^2
          - 1/5*PolyLog(2,1 - x*y^-1)*y
          + 1/5*PolyLog(2,1 - x*y^-1)*x
          - 1/15*PolyLog(2,1 - x*y^-1)*x^2*y^-1
          - 1/5*PolyLog(2,1 - x*z^-1)*x^-1*y^2
          + 2/5*PolyLog(2,1 - x*z^-1)*y
          - 2/5*PolyLog(2,1 - x*z^-1)*x
          + 1/5*PolyLog(2,1 - x*z^-1)*x^2*y^-1
          - 7/15*PolyLog(2, - y*z^-1)*x^-1*y^2
          + PolyLog(2, - y*z^-1)*y
          - PolyLog(2, - y*z^-1)*x
          + 8/15*PolyLog(2, - y*z^-1)*x^2*y^-1
          + 2/5*Log(4*s^-1*om2)*x^-1*y^2
          - 4/5*Log(4*s^-1*om2)*y
          + 4/5*Log(4*s^-1*om2)*x
          - 2/5*Log(4*s^-1*om2)*x^2*y^-1
          - 3/5*Log(a*A^-1)*x^-1*y^2
          + 6/5*Log(a*A^-1)*y
          - 6/5*Log(a*A^-1)*x
          + 3/5*Log(a*A^-1)*x^2*y^-1
          - 2/5*Log(a*A^-1)*Log(4*s^-1*om2)*x^-1*y^2
          + 4/5*Log(a*A^-1)*Log(4*s^-1*om2)*y
          - 4/5*Log(a*A^-1)*Log(4*s^-1*om2)*x
          + 2/5*Log(a*A^-1)*Log(4*s^-1*om2)*x^2*y^-1
          + 1/10*Log(x*y^-1)*x^-1*y^2
          - 1/2*Log(x*y^-1)*y
          + 2/3*Log(x*y^-1)*x
          - 1/2*Log(x*y^-1)*x^2*y^-1
          + 4/15*Log(x*y^-1)*Log(4*s^-1*om2)*x^-1*y^2
          - 3/5*Log(x*y^-1)*Log(4*s^-1*om2)*y
          + 3/5*Log(x*y^-1)*Log(4*s^-1*om2)*x
          - 1/3*Log(x*y^-1)*Log(4*s^-1*om2)*x^2*y^-1
          - 1/10*Log(x*y^-1)^2*x^-1*y^2
          + 1/60*Log(x*y^-1)^2*y
          + 1/15*Log(x*y^-1)^2*x
          + 4/15*Log(x*y^-1)*Log(x*z^-1)*x^-1*y^2
          - 13/30*Log(x*y^-1)*Log(x*z^-1)*y
          + 4/15*Log(x*y^-1)*Log(x*z^-1)*x
          - 2/15*Log(x*y^-1)*Log(x*z^-1)*x^2*y^-1
          - 1/30*Log(x*z^-1)*y
          + 1/30*Log(x*z^-1)*x
          - 1/5*Log(x*z^-1)*Log(4*s^-1*om2)*x^-1*y^2
          + 2/5*Log(x*z^-1)*Log(4*s^-1*om2)*y
          - 2/5*Log(x*z^-1)*Log(4*s^-1*om2)*x
          + 1/5*Log(x*z^-1)*Log(4*s^-1*om2)*x^2*y^-1
          - 2/15*Log(x*z^-1)^2*x^-1*y^2
          + 1/4*Log(x*z^-1)^2*y
          - 1/4*Log(x*z^-1)^2*x
          + 1/6*Log(x*z^-1)^2*x^2*y^-1
          - 67/90*Log(x)*x^-1*y^2
          + 47/30*Log(x)*y
          - 47/30*Log(x)*x
          + 13/18*Log(x)*x^2*y^-1
          - 7/15*Log(x)*Log(4*s^-1*om2)*x^-1*y^2
          + Log(x)*Log(4*s^-1*om2)*y
          - Log(x)*Log(4*s^-1*om2)*x
          + 8/15*Log(x)*Log(4*s^-1*om2)*x^2*y^-1
          - 1/30*Log(x)^2*x^-1*y^2
          + 1/10*Log(x)^2*y
          - 1/10*Log(x)^2*x
          + 1/15*Log(x)^2*x^2*y^-1
          - 2/15*Log(x)*Log(y)*x^-1*y^2
          + 1/5*Log(x)*Log(y)*y
          - 1/5*Log(x)*Log(y)*x
          + 1/15*Log(x)*Log(y)*x^2*y^-1
          + 1/5*Log(x)*Log(z)*x^-1*y^2
          - 2/5*Log(x)*Log(z)*y
          + 2/5*Log(x)*Log(z)*x
          - 1/5*Log(x)*Log(z)*x^2*y^-1
          - 11/90*Log(y)*x^-1*y^2
          + 11/30*Log(y)*y
          - 11/30*Log(y)*x
          + 13/90*Log(y)*x^2*y^-1
          - 2/15*Log(y)*Log(4*s^-1*om2)*x^-1*y^2
          + 1/5*Log(y)*Log(4*s^-1*om2)*y
          - 1/5*Log(y)*Log(4*s^-1*om2)*x
          + 1/15*Log(y)*Log(4*s^-1*om2)*x^2*y^-1
          + 1/15*Log(y)^2*x^-1*y^2
          - 1/10*Log(y)^2*y
          + 1/10*Log(y)^2*x
          - 1/30*Log(y)^2*x^2*y^-1
          + 1/10*Log(z)*x^-1*y^2
          - 1/10*Log(z)*x^2*y^-1
          + 1/5*Log(z)*Log(4*s^-1*om2)*x^-1*y^2
          - 2/5*Log(z)*Log(4*s^-1*om2)*y
          + 2/5*Log(z)*Log(4*s^-1*om2)*x
          - 1/5*Log(z)*Log(4*s^-1*om2)*x^2*y^-1
          - 1/10*Log(z)^2*x^-1*y^2
          + 1/5*Log(z)^2*y
          - 1/5*Log(z)^2*x
          + 1/10*Log(z)^2*x^2*y^-1
          )

       + pw(2)*[1/s] * (
          - 88589/705600*x^-1*y^3
          + 449/10800*x^-1*y^3*hQ2
          + 3/70*x^-1*y^3*z2
          + 93931/235200*y^2
          - 449/2160*y^2*hQ2
          - 47/280*y^2*z2
          - 66901/117600*x*y
          + 449/1800*x*y*hQ2
          + 3/20*x*y*z2
          + 93931/235200*x^2
          - 449/2160*x^2*hQ2
          - 3/28*x^2*z2
          - 88589/705600*x^3*y^-1
          + 449/10800*x^3*y^-1*hQ2
          + 1/70*x^3*y^-1*z2
          + 1/70*PolyLog(2,1 - x*y^-1)*y^2
          - 3/140*PolyLog(2,1 - x*y^-1)*x*y
          + 3/140*PolyLog(2,1 - x*y^-1)*x^2
          - 1/140*PolyLog(2,1 - x*y^-1)*x^3*y^-1
          + 1/140*PolyLog(2,1 - x*z^-1)*x^-1*y^3
          - 1/28*PolyLog(2,1 - x*z^-1)*y^2
          + 3/70*PolyLog(2,1 - x*z^-1)*x*y
          - 1/28*PolyLog(2,1 - x*z^-1)*x^2
          + 1/140*PolyLog(2,1 - x*z^-1)*x^3*y^-1
          + 3/140*PolyLog(2, - y*z^-1)*x^-1*y^3
          - 13/140*PolyLog(2, - y*z^-1)*y^2
          + 3/28*PolyLog(2, - y*z^-1)*x*y
          - 3/35*PolyLog(2, - y*z^-1)*x^2
          + 1/70*PolyLog(2, - y*z^-1)*x^3*y^-1
          - 1/70*Log(4*s^-1*om2)*x^-1*y^3
          + 1/14*Log(4*s^-1*om2)*y^2
          - 3/35*Log(4*s^-1*om2)*x*y
          + 1/14*Log(4*s^-1*om2)*x^2
          - 1/70*Log(4*s^-1*om2)*x^3*y^-1
          + 3/140*Log(a*A^-1)*x^-1*y^3
          - 3/28*Log(a*A^-1)*y^2
          + 9/70*Log(a*A^-1)*x*y
          - 3/28*Log(a*A^-1)*x^2
          + 3/140*Log(a*A^-1)*x^3*y^-1
          + 1/70*Log(a*A^-1)*Log(4*s^-1*om2)*x^-1*y^3
          - 1/14*Log(a*A^-1)*Log(4*s^-1*om2)*y^2
          + 3/35*Log(a*A^-1)*Log(4*s^-1*om2)*x*y
          - 1/14*Log(a*A^-1)*Log(4*s^-1*om2)*x^2
          + 1/70*Log(a*A^-1)*Log(4*s^-1*om2)*x^3*y^-1
          - 3/280*Log(x*y^-1)*x^-1*y^3
          + 3/70*Log(x*y^-1)*y^2
          - 17/280*Log(x*y^-1)*x*y
          + 9/140*Log(x*y^-1)*x^2
          - 3/280*Log(x*y^-1)*x^3*y^-1
          - 1/70*Log(x*y^-1)*Log(4*s^-1*om2)*x^-1*y^3
          + 2/35*Log(x*y^-1)*Log(4*s^-1*om2)*y^2
          - 9/140*Log(x*y^-1)*Log(4*s^-1*om2)*x*y
          + 1/20*Log(x*y^-1)*Log(4*s^-1*om2)*x^2
          - 1/140*Log(x*y^-1)*Log(4*s^-1*om2)*x^3*y^-1
          + 1/280*Log(x*y^-1)^2*x^-1*y^3
          - 1/140*Log(x*y^-1)^2*y^2
          - 1/280*Log(x*y^-1)^2*x*y
          + 1/560*Log(x*y^-1)^2*x^2
          - 1/70*Log(x*y^-1)*Log(x*z^-1)*x^-1*y^3
          + 13/280*Log(x*y^-1)*Log(x*z^-1)*y^2
          - 1/28*Log(x*y^-1)*Log(x*z^-1)*x*y
          + 3/140*Log(x*y^-1)*Log(x*z^-1)*x^2
          - 1/140*Log(x*z^-1)*x*y
          + 1/140*Log(x*z^-1)*Log(4*s^-1*om2)*x^-1*y^3
          - 1/28*Log(x*z^-1)*Log(4*s^-1*om2)*y^2
          + 3/70*Log(x*z^-1)*Log(4*s^-1*om2)*x*y
          - 1/28*Log(x*z^-1)*Log(4*s^-1*om2)*x^2
          + 1/140*Log(x*z^-1)*Log(4*s^-1*om2)*x^3*y^-1
          + 1/140*Log(x*z^-1)^2*x^-1*y^3
          - 3/112*Log(x*z^-1)^2*y^2
          + 1/40*Log(x*z^-1)^2*x*y
          - 13/560*Log(x*z^-1)^2*x^2
          + 1/280*Log(x*z^-1)^2*x^3*y^-1
          + 1/24*Log(x)*x^-1*y^3
          - 71/420*Log(x)*y^2
          + 109/560*Log(x)*x*y
          - 247/1680*Log(x)*x^2
          + 17/560*Log(x)*x^3*y^-1
          + 3/140*Log(x)*Log(4*s^-1*om2)*x^-1*y^3
          - 13/140*Log(x)*Log(4*s^-1*om2)*y^2
          + 3/28*Log(x)*Log(4*s^-1*om2)*x*y
          - 3/35*Log(x)*Log(4*s^-1*om2)*x^2
          + 1/70*Log(x)*Log(4*s^-1*om2)*x^3*y^-1
          + 1/280*Log(x)^2*x^-1*y^3
          - 3/280*Log(x)^2*y^2
          + 3/280*Log(x)^2*x*y
          - 1/140*Log(x)^2*x^2
          - 1/70*Log(x)*Log(y)*y^2
          + 3/140*Log(x)*Log(y)*x*y
          - 3/140*Log(x)*Log(y)*x^2
          + 1/140*Log(x)*Log(y)*x^3*y^-1
          - 1/140*Log(x)*Log(z)*x^-1*y^3
          + 1/28*Log(x)*Log(z)*y^2
          - 3/70*Log(x)*Log(z)*x*y
          + 1/28*Log(x)*Log(z)*x^2
          - 1/140*Log(x)*Log(z)*x^3*y^-1
          + 1/112*Log(y)*x^-1*y^3
          - 67/1680*Log(y)*y^2
          + 37/560*Log(y)*x*y
          - 13/210*Log(y)*x^2
          + 17/840*Log(y)*x^3*y^-1
          - 1/70*Log(y)*Log(4*s^-1*om2)*y^2
          + 3/140*Log(y)*Log(4*s^-1*om2)*x*y
          - 3/140*Log(y)*Log(4*s^-1*om2)*x^2
          + 1/140*Log(y)*Log(4*s^-1*om2)*x^3*y^-1
          + 1/140*Log(y)^2*y^2
          - 3/280*Log(y)^2*x*y
          + 3/280*Log(y)^2*x^2
          - 1/280*Log(y)^2*x^3*y^-1
          + 1/420*Log(z)*x^-1*y^3
          + 1/56*Log(z)*y^2
          + 1/56*Log(z)*x^2
          + 1/420*Log(z)*x^3*y^-1
          - 1/140*Log(z)*Log(4*s^-1*om2)*x^-1*y^3
          + 1/28*Log(z)*Log(4*s^-1*om2)*y^2
          - 3/70*Log(z)*Log(4*s^-1*om2)*x*y
          + 1/28*Log(z)*Log(4*s^-1*om2)*x^2
          - 1/140*Log(z)*Log(4*s^-1*om2)*x^3*y^-1
          + 1/280*Log(z)^2*x^-1*y^3
          - 1/56*Log(z)^2*y^2
          + 3/140*Log(z)^2*x*y
          - 1/56*Log(z)^2*x^2
          + 1/280*Log(z)^2*x^3*y^-1
          )
	    ) ;
	  


********************************************************************************
********************************************************************************
*                Photonic and electron loop corrections                        *
********************************************************************************
********************************************************************************
*
* NNLO electron loop corrections to the Bhabha scattering cross section as
* in Eq. (46) of hep-ph/0411132. In this case a = m_e^2.  
*


id CSelectron = Al^4/Pi^2 * ( 

       +  (
          + 1967/108*s^-3*t^2
          + 1967/54*s^-2*t
          + 1967/36*s^-1
          + 1967/54*t^-1
          + 1967/108*s*t^-2
          )

       + z3 * (
          + 2*s^-3*t^2
          + 4*s^-2*t
          + 6*s^-1
          + 4*t^-1
          + 2*s*t^-2
          )

       + z2 * (
          - 86/9*s^-3*t^2
          - 263/18*s^-2*t
          - 31/3*s^-1
          + 61/18*t^-1
          + 31/9*s*t^-2
          )

       + PolyLog(2, - s^-1*u)*Log( - s^-1*u) * (
          + 2/3*s^-3*t^2
          + s^-2*t
          + s^-1
          + 1/3*t^-1
          )

       + PolyLog(2, - s^-1*t)*Log( - s^-1*t) * (
          - 2/3*s^-3*t^2
          - 4/3*s^-2*t
          - 2*s^-1
          - 4/3*t^-1
          - 2/3*s*t^-2
          )

       + PolyLog(2, - t^-1*u) * (
          + 40/9*s^-3*t^2
          + 80/9*s^-2*t
          + 40/3*s^-1
          + 80/9*t^-1
          + 40/9*s*t^-2
          )

       + PolyLog(2, - t^-1*u)*Log( - s^-1*u) * (
          + 1/3*s^-2*t
          + s^-1
          + t^-1
          + 2/3*s*t^-2
          )

       + PolyLog(2, - t^-1*u)*Log( - s^-1*t) * (
          - 5/3*s^-2*t
          - 5*s^-1
          - 5*t^-1
          - 10/3*s*t^-2
          )

       + PolyLog(2, - t^-1*u)*Log(a*s^-1) * (
          + 8/3*s^-3*t^2
          + 16/3*s^-2*t
          + 8*s^-1
          + 16/3*t^-1
          + 8/3*s*t^-2
          )

       + PolyLog(3, - s^-1*u) * (
          - 2/3*s^-3*t^2
          - s^-2*t
          - s^-1
          - 1/3*t^-1
          )

       + PolyLog(3, - s^-1*t) * (
          + 2/3*s^-3*t^2
          + 4/3*s^-2*t
          + 2*s^-1
          + 4/3*t^-1
          + 2/3*s*t^-2
          )

       + PolyLog(3, - t*u^-1) * (
          - 1/3*s^-2*t
          - s^-1
          - t^-1
          - 2/3*s*t^-2
          )

       + Log(s^-1*om2) * (
          + 20/9*s^-3*t^2
          + 40/9*s^-2*t
          + 20/3*s^-1
          + 40/9*t^-1
          + 20/9*s*t^-2
          )

       + Log( - s^-1*u) * (
          + 56/27*s^-3*t^2
          + 161/54*s^-2*t
          + 56/9*s^-1
          + 161/54*t^-1
          + 56/27*s*t^-2
          )

       + Log( - s^-1*u)*z2 * (
          - 2*s^-3*t^2
          - 19/3*s^-2*t
          - 29/3*s^-1
          - 17/3*t^-1
          - 4/3*s*t^-2
          )

       + Log( - s^-1*u)*Log(s^-1*om2) * (
          + 20/9*s^-3*t^2
          + 40/9*s^-2*t
          + 20/3*s^-1
          + 40/9*t^-1
          + 20/9*s*t^-2
          )

       + Log( - s^-1*u)^2 * (
          + 10/9*s^-3*t^2
          + 29/9*s^-2*t
          + 9/2*s^-1
          + 29/9*t^-1
          + 10/9*s*t^-2
          )

       + Log( - s^-1*u)^3 * (
          - 1/9*s^-3*t^2
          - 5/18*s^-2*t
          - 5/18*s^-1
          - 1/6*t^-1
          )

       + Log( - s^-1*t) * (
          - 56/27*s^-3*t^2
          - 449/54*s^-2*t
          - 337/18*s^-1
          - 418/27*t^-1
          - 281/27*s*t^-2
          )

       + Log( - s^-1*t)*z2 * (
          + 2*s^-3*t^2
          + 5/3*s^-2*t
          - 31/6*s^-1
          - 9*t^-1
          - 4*s*t^-2
          )

       + Log( - s^-1*t)*Log(s^-1*om2) * (
          - 20/9*s^-3*t^2
          - 46/9*s^-2*t
          - 26/3*s^-1
          - 58/9*t^-1
          - 32/9*s*t^-2
          )

       + Log( - s^-1*t)*Log( - s^-1*u) * (
          - 20/9*s^-3*t^2
          - 55/9*s^-2*t
          - 77/6*s^-1
          - 197/18*t^-1
          - 50/9*s*t^-2
          )

       + Log( - s^-1*t)*Log( - s^-1*u)*Log(s^-1*om2) * (
          - 2/3*s^-2*t
          - 2*s^-1
          - 2*t^-1
          - 4/3*s*t^-2
          )

       + Log( - s^-1*t)*Log( - s^-1*u)^2 * (
          + 1/3*s^-3*t^2
          - 13/12*s^-1
          - 3/2*t^-1
          - s*t^-2
          )

       + Log( - s^-1*t)^2 * (
          + 10/9*s^-3*t^2
          + 44/9*s^-2*t
          + 34/3*s^-1
          + 86/9*t^-1
          + 95/18*s*t^-2
          )

       + Log( - s^-1*t)^2*Log(s^-1*om2) * (
          + 2/3*s^-2*t
          + 2*s^-1
          + 2*t^-1
          + 4/3*s*t^-2
          )

       + Log( - s^-1*t)^2*Log( - s^-1*u) * (
          - 1/3*s^-3*t^2
          + 5/6*s^-2*t
          + 25/6*s^-1
          + 31/6*t^-1
          + 10/3*s*t^-2
          )

       + Log( - s^-1*t)^3 * (
          + 1/9*s^-3*t^2
          - 7/9*s^-2*t
          - 28/9*s^-1
          - 121/36*t^-1
          - 16/9*s*t^-2
          )

       + Log(a*s^-1) * (
          + 281/27*s^-3*t^2
          + 562/27*s^-2*t
          + 281/9*s^-1
          + 562/27*t^-1
          + 281/27*s*t^-2
          )

       + Log(a*s^-1)*z2 * (
          - 8/3*s^-3*t^2
          - 7/3*s^-2*t
          + 5/2*s^-1
          + 20/3*t^-1
          + 10/3*s*t^-2
          )

       + Log(a*s^-1)*Log(s^-1*om2) * (
          + 32/9*s^-3*t^2
          + 64/9*s^-2*t
          + 32/3*s^-1
          + 64/9*t^-1
          + 32/9*s*t^-2
          )

       + Log(a*s^-1)*Log( - s^-1*u) * (
          + 10/9*s^-3*t^2
          + 31/18*s^-2*t
          + 10/3*s^-1
          + 31/18*t^-1
          + 10/9*s*t^-2
          )

       + Log(a*s^-1)*Log( - s^-1*u)*Log(s^-1*om2) * (
          + 4/3*s^-3*t^2
          + 8/3*s^-2*t
          + 4*s^-1
          + 8/3*t^-1
          + 4/3*s*t^-2
          )

       + Log(a*s^-1)*Log( - s^-1*u)^2 * (
          + 2/3*s^-3*t^2
          + 11/6*s^-2*t
          + 5/2*s^-1
          + 11/6*t^-1
          + 2/3*s*t^-2
          )

       + Log(a*s^-1)*Log( - s^-1*t) * (
          - 10/9*s^-3*t^2
          - 85/18*s^-2*t
          - 65/6*s^-1
          - 83/9*t^-1
          - 55/9*s*t^-2
          )

       + Log(a*s^-1)*Log( - s^-1*t)*Log(s^-1*om2) * (
          - 4/3*s^-3*t^2
          - 10/3*s^-2*t
          - 6*s^-1
          - 14/3*t^-1
          - 8/3*s*t^-2
          )

       + Log(a*s^-1)*Log( - s^-1*t)*Log( - s^-1*u) * (
          - 4/3*s^-3*t^2
          - 11/3*s^-2*t
          - 15/2*s^-1
          - 20/3*t^-1
          - 10/3*s*t^-2
          )

       + Log(a*s^-1)*Log( - s^-1*t)^2 * (
          + 2/3*s^-3*t^2
          + 31/12*s^-2*t
          + 21/4*s^-1
          + 49/12*t^-1
          + 5/3*s*t^-2
          )

       + Log(a*s^-1)^2 * (
          + 55/18*s^-3*t^2
          + 55/9*s^-2*t
          + 55/6*s^-1
          + 55/9*t^-1
          + 55/18*s*t^-2
          )

       + Log(a*s^-1)^2*Log(s^-1*om2) * (
          + 4/3*s^-3*t^2
          + 8/3*s^-2*t
          + 4*s^-1
          + 8/3*t^-1
          + 4/3*s*t^-2
          )

       + Log(a*s^-1)^2*Log( - s^-1*u) * (
          + 1/3*s^-3*t^2
          + 2/3*s^-2*t
          + s^-1
          + 2/3*t^-1
          + 1/3*s*t^-2
          )

       + Log(a*s^-1)^2*Log( - s^-1*t) * (
          - 1/3*s^-3*t^2
          - 2/3*s^-2*t
          - s^-1
          - 2/3*t^-1
          - 1/3*s*t^-2
          )

       + Log(a*s^-1)^3 * (
          + 1/9*s^-3*t^2
          + 2/9*s^-2*t
          + 1/3*s^-1
          + 2/9*t^-1
          + 1/9*s*t^-2
          )

       + Log(2) * (
          + 40/9*s^-3*t^2
          + 80/9*s^-2*t
          + 40/3*s^-1
          + 80/9*t^-1
          + 40/9*s*t^-2
          )

       + Log(2)*Log( - s^-1*u) * (
          + 40/9*s^-3*t^2
          + 80/9*s^-2*t
          + 40/3*s^-1
          + 80/9*t^-1
          + 40/9*s*t^-2
          )

       + Log(2)*Log( - s^-1*t) * (
          - 40/9*s^-3*t^2
          - 92/9*s^-2*t
          - 52/3*s^-1
          - 116/9*t^-1
          - 64/9*s*t^-2
          )

       + Log(2)*Log( - s^-1*t)*Log( - s^-1*u) * (
          - 4/3*s^-2*t
          - 4*s^-1
          - 4*t^-1
          - 8/3*s*t^-2
          )

       + Log(2)*Log( - s^-1*t)^2 * (
          + 4/3*s^-2*t
          + 4*s^-1
          + 4*t^-1
          + 8/3*s*t^-2
          )

       + Log(2)*Log(a*s^-1) * (
          + 64/9*s^-3*t^2
          + 128/9*s^-2*t
          + 64/3*s^-1
          + 128/9*t^-1
          + 64/9*s*t^-2
          )

       + Log(2)*Log(a*s^-1)*Log( - s^-1*u) * (
          + 8/3*s^-3*t^2
          + 16/3*s^-2*t
          + 8*s^-1
          + 16/3*t^-1
          + 8/3*s*t^-2
          )

       + Log(2)*Log(a*s^-1)*Log( - s^-1*t) * (
          - 8/3*s^-3*t^2
          - 20/3*s^-2*t
          - 12*s^-1
          - 28/3*t^-1
          - 16/3*s*t^-2
          )

       + Log(2)*Log(a*s^-1)^2 * (
          + 8/3*s^-3*t^2
          + 16/3*s^-2*t
          + 8*s^-1
          + 16/3*t^-1
          + 8/3*s*t^-2
          ) 
	    ) ;


********
* NNLO photonic corrections to the Bhabha scattering cross section as
* in Eqs. (2,3) of hep-ph/0501120. 
*

id CSphoton = Al^4/Pi^2 * (

       + z2 * (
          - 25/4*s^-3*t^2
          - 19/4*s^-2*t
          + 39/2*s^-1
          + 83/4*s*t^-2
          + 125/4*t^-1
          )

       + z2^2 * (
          - 147/40*s^-3*t^2
          - 23/5*s^-2*t
          + 29/5*s^-1
          - 22/5*s*t^-2
          + 15/2*t^-1
          )

       +  (
          - 9*s^-3*t^2*z3
          + 27/2*s^-3*t^2
          - 22*s^-2*t*z3
          + 27*s^-2*t
          - 34*s^-1*z3
          + 81/2*s^-1
          - 9*s*t^-2*z3
          + 27/2*s*t^-2
          - 43/2*t^-1*z3
          + 27*t^-1
          )

       + Log( - s^-1*t)*z2* (
          + 33/4*s^-2*t
          - 7/2*s^-1
          - 9*s*t^-2
          - 39/2*t^-1
          )

       + Log( - s^-1*t) * (
          + s^-2*t*z3
          - 93/16*s^-2*t
          + 8*s^-1*z3
          - 279/16*s^-1
          + 12*s*t^-2*z3
          - 93/8*s*t^-2
          + 12*t^-1*z3
          - 231/16*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*t)*z2 * (
          + 19/8*s^-3*t^2
          - 5/4*s^-2*t
          + 3*s^-1
          - 3/2*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*t) * (
          - 9/2*s^-3*t^2
          - 29/8*s^-2*t
          + 17/8*s^-1
          + 9/2*s*t^-2
          + 43/8*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*t)*Log( - s^-1*t) * (
          + 2/3*s^-2*t
          - 5/4*s^-1
          - 67/24*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*t)*Log( - s^-1*t)*Log( - s^-1*t) * (
          + 43/96*s^-3*t^2
          + 1/12*s^-2*t
          + 5/96*s^-1
          - 7/48*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*t)*Log( - s^-1*t)*Log( - s^-1*u) * (
          + 5/24*s^-3*t^2
          + 1/3*s^-2*t
          + 2/3*s*t^-2
          - 1/12*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*t)*Log( - s^-1*t)*Log(s^-1*om2) * (
          + 2*s^-3*t^2
          + 3/2*s^-2*t
          - 1/2*s^-1
          - 3/2*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*t)*Log( - s^-1*u) * (
          + 15/8*s^-2*t
          + 35/4*s^-1
          + 6*s*t^-2
          + 11*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*t)*Log( - s^-1*u)*Log( - s^-1*u) * (
          - 13/16*s^-3*t^2
          - 3/8*s^-2*t
          + 31/8*s^-1
          + 7/2*s*t^-2
          + 41/8*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*t)*Log( - s^-1*u)*Log(s^-1*om2) * (
          - 2*s^-3*t^2
          + 1/2*s^-2*t
          + 15/2*s^-1
          + 4*s*t^-2
          + 19/2*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*t)*Log(s^-1*om2) * (
          - 2*s^-3*t^2
          + 3/2*s^-2*t
          + 19/2*s^-1
          + 6*s*t^-2
          + 19/2*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*t)*Log(s^-1*om2)*Log(s^-1*om2) * (
          + 2*s^-3*t^2
          + 4*s^-2*t
          + 6*s^-1
          + 2*s*t^-2
          + 4*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*t)*Log(s^-1*om2)*Log(s^-1*me^2) * (
          - 2*s^-3*t^2
          - 3/2*s^-2*t
          + 1/2*s^-1
          + 3/2*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*t)*Log(s^-1*me^2) * (
          - 3*s^-3*t^2
          - 9/4*s^-2*t
          + 3/4*s^-1
          + 9/4*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*t)*PolyLog(2, - s^-1*t) * (
          - s^-3*t^2
          - 1/4*s^-2*t
          + 7/4*s^-1
          + 2*s*t^-2
          + 11/4*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*t)*PolyLog(2, - s^-1*u) * (
          + 2*s^-3*t^2
          + 3/2*s^-2*t
          - 1/2*s^-1
          - 3/2*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*u)*z2 * (
          - 3/4*s^-3*t^2
          + 2*s^-2*t
          + 1/2*s^-1
          + 6*s*t^-2
          + t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*u) * (
          + s^-3*t^2
          - 45/4*s^-1
          - 8*s*t^-2
          - 21/2*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*u)*Log( - s^-1*u) * (
          - 9/8*s^-2*t
          - 23/4*s^-1
          - 3*s*t^-2
          - 23/4*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*u)*Log( - s^-1*u)*Log( - s^-1*u) * (
          + 7/8*s^-3*t^2
          - 5/6*s^-2*t
          - 49/12*s^-1
          - 4*s*t^-2
          - 29/6*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*u)*Log( - s^-1*u)*Log(s^-1*om2) * (
          - 2*s^-3*t^2
          - 7*s^-2*t
          - 14*s^-1
          - 6*s*t^-2
          - 13*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*u)*Log(s^-1*om2) * (
          - 4*s^-2*t
          - 16*s^-1
          - 10*s*t^-2
          - 15*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*u)*Log(s^-1*om2)*Log(s^-1*om2) * (
          - 4*s^-3*t^2
          - 8*s^-2*t
          - 12*s^-1
          - 4*s*t^-2
          - 8*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*u)*Log(s^-1*om2)*Log(s^-1*me^2) * (
          - 2*s^-2*t
          - 7*s^-1
          - 4*s*t^-2
          - 8*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*u)*Log(s^-1*me^2) * (
          - 3*s^-2*t
          - 21/2*s^-1
          - 6*s*t^-2
          - 12*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*u)*PolyLog(2, - s^-1*t) * (
          - 2*s^-2*t
          - 15/2*s^-1
          - 4*s*t^-2
          - 9*t^-1
          )

       + Log( - s^-1*t)*Log( - s^-1*u)*PolyLog(2, - s^-1*u) * (
          + 9*s^-1
          + 10*s*t^-2
          + 14*t^-1
          )

       + Log( - s^-1*t)*Log(s^-1*om2)*z2 * (
          + 8*s^-3*t^2
          + 10*s^-2*t
          + 3*s^-1
          - 4*s*t^-2
          - 8*t^-1
          )

       + Log( - s^-1*t)*Log(s^-1*om2) * (
          - 8*s^-3*t^2
          - 19*s^-2*t
          - 33*s^-1
          - 14*s*t^-2
          - 24*t^-1
          )

       + Log( - s^-1*t)*Log(s^-1*om2)*Log(s^-1*om2) * (
          - 4*s^-3*t^2
          - 8*s^-2*t
          - 12*s^-1
          - 4*s*t^-2
          - 8*t^-1
          )

       + Log( - s^-1*t)*Log(s^-1*om2)*Log(s^-1*om2)*Log(s^-1*me^2) * (
          - 4*s^-3*t^2
          - 8*s^-2*t
          - 12*s^-1
          - 4*s*t^-2
          - 8*t^-1
          )

       + Log( - s^-1*t)*Log(s^-1*om2)*Log(s^-1*me^2) * (
          - 6*s^-3*t^2
          - 15*s^-2*t
          - 27*s^-1
          - 12*s*t^-2
          - 20*t^-1
          )

       + Log( - s^-1*t)*Log(s^-1*om2)*PolyLog(2, - s^-1*t) * (
          - 4*s^-3*t^2
          - 8*s^-2*t
          - 12*s^-1
          - 4*s*t^-2
          - 8*t^-1
          )

       + Log( - s^-1*t)*Log(s^-1*om2)*PolyLog(2, - s^-1*u) * (
          + 4*s^-3*t^2
          + 8*s^-2*t
          + 12*s^-1
          + 4*s*t^-2
          + 8*t^-1
          )

       + Log( - s^-1*t)*Log(s^-1*me^2) * (
          - 9/2*s^-2*t
          - 27/2*s^-1
          - 9*s*t^-2
          - 12*t^-1
          )

       + Log( - s^-1*t)*PolyLog(2, - s^-1*t) * (
          - s^-2*t
          - 4*s^-1
          - 6*s*t^-2
          - 11/2*t^-1
          )

       + Log( - s^-1*t)*PolyLog(2, - s^-1*u) * (
          + 3*s^-2*t
          + 9*s^-1
          + 6*s*t^-2
          + 8*t^-1
          )

       + Log( - s^-1*t)*PolyLog(3, - s^-1*t) * (
          - 2*s^-3*t^2
          - 2*s^-2*t
          + s^-1
          - 4*s*t^-2
          + t^-1
          )

       + Log( - s^-1*t)*PolyLog(3, - s^-1*u) * (
          + 5*s^-2*t
          + 3*s^-1
          - 6*s*t^-2
          - 5*t^-1
          )

       + Log( - s^-1*u)*z2 * (
          - 45/4*s^-2*t
          - 73/4*s^-1
          - 7*t^-1
          )

       + Log( - s^-1*u) * (
          + 4*s^-2*t*z3
          - 3*s^-2*t
          - s^-1*z3
          - 6*s*t^-2*z3
          - 6*t^-1*z3
          - 3*t^-1
          )

       + Log( - s^-1*u)*Log( - s^-1*u)*z2 * (
          - 13/8*s^-3*t^2
          - 25/4*s^-1
          - 17/4*s*t^-2
          - 7*t^-1
          )

       + Log( - s^-1*u)*Log( - s^-1*u) * (
          + 7/2*s^-3*t^2
          + 6*s^-2*t
          + 45/4*s^-1
          + 7/2*s*t^-2
          + 6*t^-1
          )

       + Log( - s^-1*u)*Log( - s^-1*u)*Log( - s^-1*u) * (
          - 3/8*s^-2*t
          + 1/6*s^-1
          - 3/8*t^-1
          )

       + Log( - s^-1*u)*Log( - s^-1*u)*Log( - s^-1*u)*Log( - s^-1*u) * (
          + 9/32*s^-3*t^2
          + 29/24*s^-2*t
          + 71/48*s^-1
          + 1/32*s*t^-2
          + 3/4*t^-1
          )

       + Log( - s^-1*u)*Log( - s^-1*u)*Log( - s^-1*u)*Log(s^-1*om2) * (
          + 2*s^-3*t^2
          + 5*s^-2*t
          + 7*s^-1
          + 2*s*t^-2
          + 5*t^-1
          )

       + Log( - s^-1*u)*Log( - s^-1*u)*Log(s^-1*om2) * (
          + 2*s^-3*t^2
          + 4*s^-2*t
          + 7*s^-1
          + 2*s*t^-2
          + 4*t^-1
          )

       + Log( - s^-1*u)*Log( - s^-1*u)*Log(s^-1*om2)*Log(s^-1*om2) * (
          + 2*s^-3*t^2
          + 4*s^-2*t
          + 6*s^-1
          + 2*s*t^-2
          + 4*t^-1
          )

       + Log( - s^-1*u)*Log( - s^-1*u)*Log(s^-1*om2)*Log(s^-1*me^2) * (
          + 2*s^-3*t^2
          + 5*s^-2*t
          + 7*s^-1
          + 2*s*t^-2
          + 5*t^-1
          )

       + Log( - s^-1*u)*Log( - s^-1*u)*Log(s^-1*me^2) * (
          + 3*s^-3*t^2
          + 15/2*s^-2*t
          + 21/2*s^-1
          + 3*s*t^-2
          + 15/2*t^-1
          )

       + Log( - s^-1*u)*Log( - s^-1*u)*PolyLog(2, - s^-1*t) * (
          + 2*s^-3*t^2
          + 5*s^-2*t
          + 25/4*s^-1
          - s*t^-2
          + 7/2*t^-1
          )

       + Log( - s^-1*u)*Log( - s^-1*u)*PolyLog(2, - s^-1*u) * (
          + s^-3*t^2
          - 1/2*s^-2*t
          - 31/4*s^-1
          - 8*s*t^-2
          - 11*t^-1
          )

       + Log( - s^-1*u)*Log(s^-1*om2)*z2 * (
          - 8*s^-3*t^2
          - 10*s^-2*t
          - 3*s^-1
          + 4*s*t^-2
          + 8*t^-1
          )

       + Log( - s^-1*u)*Log(s^-1*om2) * (
          + 8*s^-3*t^2
          + 15*s^-2*t
          + 24*s^-1
          + 8*s*t^-2
          + 15*t^-1
          )

       + Log( - s^-1*u)*Log(s^-1*om2)*Log(s^-1*om2) * (
          + 4*s^-3*t^2
          + 8*s^-2*t
          + 12*s^-1
          + 4*s*t^-2
          + 8*t^-1
          )

       + Log( - s^-1*u)*Log(s^-1*om2)*Log(s^-1*om2)*Log(s^-1*me^2) * (
          + 4*s^-3*t^2
          + 8*s^-2*t
          + 12*s^-1
          + 4*s*t^-2
          + 8*t^-1
          )

       + Log( - s^-1*u)*Log(s^-1*om2)*Log(s^-1*me^2) * (
          + 6*s^-3*t^2
          + 11*s^-2*t
          + 18*s^-1
          + 6*s*t^-2
          + 11*t^-1
          )

       + Log( - s^-1*u)*Log(s^-1*om2)*PolyLog(2, - s^-1*t) * (
          + 4*s^-3*t^2
          + 8*s^-2*t
          + 12*s^-1
          + 4*s*t^-2
          + 8*t^-1
          )

       + Log( - s^-1*u)*Log(s^-1*om2)*PolyLog(2, - s^-1*u) * (
          - 4*s^-3*t^2
          - 8*s^-2*t
          - 12*s^-1
          - 4*s*t^-2
          - 8*t^-1
          )

       + Log( - s^-1*u)*Log(s^-1*me^2) * (
          - 3/2*s^-2*t
          - 3/2*t^-1
          )

       + Log( - s^-1*u)*PolyLog(2, - s^-1*t) * (
          - s^-2*t
          - 1/4*s^-1
          - 3/2*t^-1
          )

       + Log( - s^-1*u)*PolyLog(2, - s^-1*u) * (
          + 1/2*s^-2*t
          - 1/4*s^-1
          + t^-1
          )

       + Log( - s^-1*u)*PolyLog(3, - s^-1*t) * (
          - 4*s^-2*t
          + s^-1
          + 6*s*t^-2
          + 6*t^-1
          )

       + Log( - s^-1*u)*PolyLog(3, - s^-1*u) * (
          - 6*s^-3*t^2
          - 10*s^-2*t
          + 6*s*t^-2
          + 10*t^-1
          )

       + Log(s^-1*om2)*z2 * (
          - 8*s^-3*t^2
          - 10*s^-2*t
          - 3*s^-1
          + 4*s*t^-2
          + 8*t^-1
          )

       + Log(s^-1*om2) * (
          + 8*s^-3*t^2
          + 16*s^-2*t
          + 24*s^-1
          + 8*s*t^-2
          + 16*t^-1
          )

       + Log(s^-1*om2)*Log(s^-1*om2) * (
          + 2*s^-3*t^2
          + 4*s^-2*t
          + 6*s^-1
          + 2*s*t^-2
          + 4*t^-1
          )

       + Log(s^-1*om2)*Log(s^-1*om2)*Log(s^-1*me^2) * (
          + 4*s^-3*t^2
          + 8*s^-2*t
          + 12*s^-1
          + 4*s*t^-2
          + 8*t^-1
          )

       + Log(s^-1*om2)*Log(s^-1*om2)*Log(s^-1*me^2)*Log(s^-1*me^2) * (
          + 2*s^-3*t^2
          + 4*s^-2*t
          + 6*s^-1
          + 2*s*t^-2
          + 4*t^-1
          )

       + Log(s^-1*om2)*Log(s^-1*me^2)*z2 * (
          - 8*s^-3*t^2
          - 10*s^-2*t
          - 3*s^-1
          + 4*s*t^-2
          + 8*t^-1
          )

       + Log(s^-1*om2)*Log(s^-1*me^2) * (
          + 14*s^-3*t^2
          + 28*s^-2*t
          + 42*s^-1
          + 14*s*t^-2
          + 28*t^-1
          )

       + Log(s^-1*om2)*Log(s^-1*me^2)*Log(s^-1*me^2) * (
          + 6*s^-3*t^2
          + 12*s^-2*t
          + 18*s^-1
          + 6*s*t^-2
          + 12*t^-1
          )

       + Log(s^-1*om2)*Log(s^-1*me^2)*PolyLog(2, - s^-1*t) * (
          + 4*s^-3*t^2
          + 8*s^-2*t
          + 12*s^-1
          + 4*s*t^-2
          + 8*t^-1
          )

       + Log(s^-1*om2)*Log(s^-1*me^2)*PolyLog(2, - s^-1*u) * (
          - 4*s^-3*t^2
          - 8*s^-2*t
          - 12*s^-1
          - 4*s*t^-2
          - 8*t^-1
          )

       + Log(s^-1*om2)*PolyLog(2, - s^-1*t) * (
          + 4*s^-3*t^2
          + 8*s^-2*t
          + 12*s^-1
          + 4*s*t^-2
          + 8*t^-1
          )

       + Log(s^-1*om2)*PolyLog(2, - s^-1*u) * (
          - 4*s^-3*t^2
          - 8*s^-2*t
          - 12*s^-1
          - 4*s*t^-2
          - 8*t^-1
          )

       + Log(s^-1*me^2)*z2 * (
          - 9*s^-3*t^2
          - 9*s^-2*t
          + 9/2*s^-1
          + 9*s*t^-2
          + 18*t^-1
          )

       + Log(s^-1*me^2) * (
          - 6*s^-3*t^2*z3
          + 93/8*s^-3*t^2
          - 12*s^-2*t*z3
          + 93/4*s^-2*t
          - 18*s^-1*z3
          + 279/8*s^-1
          - 6*s*t^-2*z3
          + 93/8*s*t^-2
          - 12*t^-1*z3
          + 93/4*t^-1
          )

       + Log(s^-1*me^2)*Log(s^-1*me^2) * (
          + 9/2*s^-3*t^2
          + 9*s^-2*t
          + 27/2*s^-1
          + 9/2*s*t^-2
          + 9*t^-1
          )

       + Log(s^-1*me^2)*PolyLog(2, - s^-1*t) * (
          + 6*s^-3*t^2
          + 12*s^-2*t
          + 18*s^-1
          + 6*s*t^-2
          + 12*t^-1
          )

       + Log(s^-1*me^2)*PolyLog(2, - s^-1*u) * (
          - 6*s^-3*t^2
          - 12*s^-2*t
          - 18*s^-1
          - 6*s*t^-2
          - 12*t^-1
          )

       + Log(2)*z2 * (
          - 28*s^-3*t^2
          - 44*s^-2*t
          - 42*s^-1
          - 4*s*t^-2
          - 8*t^-1
          )

       + Log(2) * (
          + 16*s^-3*t^2
          + 32*s^-2*t
          + 48*s^-1
          + 16*s*t^-2
          + 32*t^-1
          )

       + Log(2)*Log( - s^-1*t)*z2 * (
          + 16*s^-3*t^2
          + 20*s^-2*t
          + 6*s^-1
          - 8*s*t^-2
          - 16*t^-1
          )

       + Log(2)*Log( - s^-1*t) * (
          - 16*s^-3*t^2
          - 38*s^-2*t
          - 66*s^-1
          - 28*s*t^-2
          - 48*t^-1
          )

       + Log(2)*Log( - s^-1*t)*Log( - s^-1*t) * (
          - 4*s^-3*t^2
          + 3*s^-2*t
          + 19*s^-1
          + 12*s*t^-2
          + 19*t^-1
          )

       + Log(2)*Log( - s^-1*t)*Log( - s^-1*t)*Log( - s^-1*t) * (
          + 4*s^-3*t^2
          + 3*s^-2*t
          - s^-1
          - 3*t^-1
          )

       + Log(2)*Log( - s^-1*t)*Log( - s^-1*t)*Log( - s^-1*u) * (
          - 4*s^-3*t^2
          + s^-2*t
          + 15*s^-1
          + 8*s*t^-2
          + 19*t^-1
          )

       + Log(2)*Log( - s^-1*t)*Log( - s^-1*t)*Log(s^-1*om2) * (
          + 8*s^-3*t^2
          + 16*s^-2*t
          + 24*s^-1
          + 8*s*t^-2
          + 16*t^-1
          )

       + Log(2)*Log( - s^-1*t)*Log( - s^-1*t)*Log(s^-1*me^2) * (
          - 4*s^-3*t^2
          - 3*s^-2*t
          + s^-1
          + 3*t^-1
          )

       + Log(2)*Log( - s^-1*t)*Log( - s^-1*u) * (
          - 8*s^-2*t
          - 32*s^-1
          - 20*s*t^-2
          - 30*t^-1
          )

       + Log(2)*Log( - s^-1*t)*Log( - s^-1*u)*Log( - s^-1*u) * (
          - 4*s^-3*t^2
          - 14*s^-2*t
          - 28*s^-1
          - 12*s*t^-2
          - 26*t^-1
          )

       + Log(2)*Log( - s^-1*t)*Log( - s^-1*u)*Log(s^-1*om2) * (
          - 16*s^-3*t^2
          - 32*s^-2*t
          - 48*s^-1
          - 16*s*t^-2
          - 32*t^-1
          )

       + Log(2)*Log( - s^-1*t)*Log( - s^-1*u)*Log(s^-1*me^2) * (
          - 4*s^-2*t
          - 14*s^-1
          - 8*s*t^-2
          - 16*t^-1
          )

       + Log(2)*Log( - s^-1*t)*Log(s^-1*om2) * (
          - 16*s^-3*t^2
          - 32*s^-2*t
          - 48*s^-1
          - 16*s*t^-2
          - 32*t^-1
          )

       + Log(2)*Log( - s^-1*t)*Log(s^-1*om2)*Log(s^-1*me^2) * (
          - 16*s^-3*t^2
          - 32*s^-2*t
          - 48*s^-1
          - 16*s*t^-2
          - 32*t^-1
          )

       + Log(2)*Log( - s^-1*t)*Log(s^-1*me^2) * (
          - 12*s^-3*t^2
          - 30*s^-2*t
          - 54*s^-1
          - 24*s*t^-2
          - 40*t^-1
          )

       + Log(2)*Log( - s^-1*t)*PolyLog(2, - s^-1*t) * (
          - 8*s^-3*t^2
          - 16*s^-2*t
          - 24*s^-1
          - 8*s*t^-2
          - 16*t^-1
          )

       + Log(2)*Log( - s^-1*t)*PolyLog(2, - s^-1*u) * (
          + 8*s^-3*t^2
          + 16*s^-2*t
          + 24*s^-1
          + 8*s*t^-2
          + 16*t^-1
          )

       + Log(2)*Log( - s^-1*u)*z2 * (
          - 16*s^-3*t^2
          - 20*s^-2*t
          - 6*s^-1
          + 8*s*t^-2
          + 16*t^-1
          )

       + Log(2)*Log( - s^-1*u) * (
          + 16*s^-3*t^2
          + 30*s^-2*t
          + 48*s^-1
          + 16*s*t^-2
          + 30*t^-1
          )

       + Log(2)*Log( - s^-1*u)*Log( - s^-1*u) * (
          + 4*s^-3*t^2
          + 8*s^-2*t
          + 14*s^-1
          + 4*s*t^-2
          + 8*t^-1
          )

       + Log(2)*Log( - s^-1*u)*Log( - s^-1*u)*Log( - s^-1*u) * (
          + 4*s^-3*t^2
          + 10*s^-2*t
          + 14*s^-1
          + 4*s*t^-2
          + 10*t^-1
          )

       + Log(2)*Log( - s^-1*u)*Log( - s^-1*u)*Log(s^-1*om2) * (
          + 8*s^-3*t^2
          + 16*s^-2*t
          + 24*s^-1
          + 8*s*t^-2
          + 16*t^-1
          )

       + Log(2)*Log( - s^-1*u)*Log( - s^-1*u)*Log(s^-1*me^2) * (
          + 4*s^-3*t^2
          + 10*s^-2*t
          + 14*s^-1
          + 4*s*t^-2
          + 10*t^-1
          )

       + Log(2)*Log( - s^-1*u)*Log(s^-1*om2) * (
          + 16*s^-3*t^2
          + 32*s^-2*t
          + 48*s^-1
          + 16*s*t^-2
          + 32*t^-1
          )

       + Log(2)*Log( - s^-1*u)*Log(s^-1*om2)*Log(s^-1*me^2) * (
          + 16*s^-3*t^2
          + 32*s^-2*t
          + 48*s^-1
          + 16*s*t^-2
          + 32*t^-1
          )

       + Log(2)*Log( - s^-1*u)*Log(s^-1*me^2) * (
          + 12*s^-3*t^2
          + 22*s^-2*t
          + 36*s^-1
          + 12*s*t^-2
          + 22*t^-1
          )

       + Log(2)*Log( - s^-1*u)*PolyLog(2, - s^-1*t) * (
          + 8*s^-3*t^2
          + 16*s^-2*t
          + 24*s^-1
          + 8*s*t^-2
          + 16*t^-1
          )

       + Log(2)*Log( - s^-1*u)*PolyLog(2, - s^-1*u) * (
          - 8*s^-3*t^2
          - 16*s^-2*t
          - 24*s^-1
          - 8*s*t^-2
          - 16*t^-1
          )

       + Log(2)*Log(s^-1*om2) * (
          + 8*s^-3*t^2
          + 16*s^-2*t
          + 24*s^-1
          + 8*s*t^-2
          + 16*t^-1
          )

       + Log(2)*Log(s^-1*om2)*Log(s^-1*me^2) * (
          + 16*s^-3*t^2
          + 32*s^-2*t
          + 48*s^-1
          + 16*s*t^-2
          + 32*t^-1
          )

       + Log(2)*Log(s^-1*om2)*Log(s^-1*me^2)*Log(s^-1*me^2) * (
          + 8*s^-3*t^2
          + 16*s^-2*t
          + 24*s^-1
          + 8*s*t^-2
          + 16*t^-1
          )

       + Log(2)*Log(s^-1*me^2)*z2 * (
          - 16*s^-3*t^2
          - 20*s^-2*t
          - 6*s^-1
          + 8*s*t^-2
          + 16*t^-1
          )

       + Log(2)*Log(s^-1*me^2) * (
          + 28*s^-3*t^2
          + 56*s^-2*t
          + 84*s^-1
          + 28*s*t^-2
          + 56*t^-1
          )

       + Log(2)*Log(s^-1*me^2)*Log(s^-1*me^2) * (
          + 12*s^-3*t^2
          + 24*s^-2*t
          + 36*s^-1
          + 12*s*t^-2
          + 24*t^-1
          )

       + Log(2)*Log(s^-1*me^2)*PolyLog(2, - s^-1*t) * (
          + 8*s^-3*t^2
          + 16*s^-2*t
          + 24*s^-1
          + 8*s*t^-2
          + 16*t^-1
          )

       + Log(2)*Log(s^-1*me^2)*PolyLog(2, - s^-1*u) * (
          - 8*s^-3*t^2
          - 16*s^-2*t
          - 24*s^-1
          - 8*s*t^-2
          - 16*t^-1
          )

       + Log(2)*Log(2) * (
          + 8*s^-3*t^2
          + 16*s^-2*t
          + 24*s^-1
          + 8*s*t^-2
          + 16*t^-1
          )

       + Log(2)*Log(2)*Log( - s^-1*t) * (
          - 16*s^-3*t^2
          - 32*s^-2*t
          - 48*s^-1
          - 16*s*t^-2
          - 32*t^-1
          )

       + Log(2)*Log(2)*Log( - s^-1*t)*Log( - s^-1*t) * (
          + 8*s^-3*t^2
          + 16*s^-2*t
          + 24*s^-1
          + 8*s*t^-2
          + 16*t^-1
          )

       + Log(2)*Log(2)*Log( - s^-1*t)*Log( - s^-1*u) * (
          - 16*s^-3*t^2
          - 32*s^-2*t
          - 48*s^-1
          - 16*s*t^-2
          - 32*t^-1
          )

       + Log(2)*Log(2)*Log( - s^-1*t)*Log(s^-1*me^2) * (
          - 16*s^-3*t^2
          - 32*s^-2*t
          - 48*s^-1
          - 16*s*t^-2
          - 32*t^-1
          )

       + Log(2)*Log(2)*Log( - s^-1*u) * (
          + 16*s^-3*t^2
          + 32*s^-2*t
          + 48*s^-1
          + 16*s*t^-2
          + 32*t^-1
          )

       + Log(2)*Log(2)*Log( - s^-1*u)*Log( - s^-1*u) * (
          + 8*s^-3*t^2
          + 16*s^-2*t
          + 24*s^-1
          + 8*s*t^-2
          + 16*t^-1
          )

       + Log(2)*Log(2)*Log( - s^-1*u)*Log(s^-1*me^2) * (
          + 16*s^-3*t^2
          + 32*s^-2*t
          + 48*s^-1
          + 16*s*t^-2
          + 32*t^-1
          )

       + Log(2)*Log(2)*Log(s^-1*me^2) * (
          + 16*s^-3*t^2
          + 32*s^-2*t
          + 48*s^-1
          + 16*s*t^-2
          + 32*t^-1
          )

       + Log(2)*Log(2)*Log(s^-1*me^2)*Log(s^-1*me^2) * (
          + 8*s^-3*t^2
          + 16*s^-2*t
          + 24*s^-1
          + 8*s*t^-2
          + 16*t^-1
          )

       + Log(2)*PolyLog(2, - s^-1*t) * (
          + 8*s^-3*t^2
          + 16*s^-2*t
          + 24*s^-1
          + 8*s*t^-2
          + 16*t^-1
          )

       + Log(2)*PolyLog(2, - s^-1*u) * (
          - 8*s^-3*t^2
          - 16*s^-2*t
          - 24*s^-1
          - 8*s*t^-2
          - 16*t^-1
          )

       + PolyLog(2, - s^-1*t)*z2 * (
          - 4*s^-3*t^2
          - 5*s^-2*t
          + 9/2*s^-1
          + 14*s*t^-2
          + 18*t^-1
          )

       + PolyLog(2, - s^-1*t) * (
          + 8*s^-3*t^2
          + 16*s^-2*t
          + 24*s^-1
          + 8*s*t^-2
          + 16*t^-1
          )

       + PolyLog(2, - s^-1*t)*PolyLog(2, - s^-1*t) * (
          + 2*s^-3*t^2
          + 4*s^-2*t
          + 6*s^-1
          + 2*s*t^-2
          + 4*t^-1
          )

       + PolyLog(2, - s^-1*t)*PolyLog(2, - s^-1*u) * (
          - 4*s^-3*t^2
          - 8*s^-2*t
          - 12*s^-1
          - 4*s*t^-2
          - 8*t^-1
          )

       + PolyLog(2, - s^-1*u)*z2 * (
          + 4*s^-3*t^2
          + 10*s^-2*t
          + 3*s^-1
          - 4*s*t^-2
          - 8*t^-1
          )

       + PolyLog(2, - s^-1*u) * (
          - 8*s^-3*t^2
          - 16*s^-2*t
          - 24*s^-1
          - 8*s*t^-2
          - 16*t^-1
          )

       + PolyLog(2, - s^-1*u)*PolyLog(2, - s^-1*u) * (
          + 2*s^-3*t^2
          + 4*s^-2*t
          + 6*s^-1
          + 2*s*t^-2
          + 4*t^-1
          )

       + PolyLog(3, - s^-1*t) * (
          - 2*s^-2*t
          - 5*s^-1
          - 5/2*t^-1
          )

       + PolyLog(3, - s^-1*u) * (
          + 1/2*s^-2*t
          - 1/2*t^-1
          )

       + PolyLog(4, - s^-1*t) * (
          + 2*s^-3*t^2
          + 17/2*s^-2*t
          - 2*s*t^-2
          - 17/2*t^-1
          )

       + PolyLog(4, - s^-1*u) * (
          + 6*s^-3*t^2
          + 4*s^-2*t
          - 9/2*s^-1
          - 7*t^-1
          )

       + PolyLog(4, - t*u^-1) * (
          + 7*s^-2*t
          + 9/2*s^-1
          - 6*s*t^-2
          - 4*t^-1
          )
	    ) ;








********************************************************************************	  

